MoXIchecker: An Extensible Model Checker for MoXI

MoXI is a new intermediate verification language introduced in 2024 to promote the standardization and open-source implementations for symbolic model checking by extending the SMT-LIB 2 language with constructs to define state-transition systems. The tool suite of MoXI provides a translator from MoXI to Btor2, which is a lower-level intermediate language for hardware verification, and a translation-based model checker, which invokes mature hardware model checkers for Btor2 to analyze the translated verification tasks. The extensibility of such a translation-based model checker is restricted because more complex theories, such as integer or real arithmetics, cannot be precisely expressed with bit-vectors of fixed lengths in Btor2. We present MoXIchecker, the first model checker that solves MoXI verification tasks directly. Instead of translating MoXI to lower-level languages, MoXIchecker uses the solver-agnostic library PySMT for SMT solvers as backend for its verification algorithms. MoXIchecker is extensible because it accommodates verification tasks involving more complex theories, not limited by lower-level languages, facilitates the implementation of new algorithms, and is solver-agnostic by using the API of PySMT. In our evaluation, MoXIchecker uniquely solved tasks that use integer or real arithmetics, and achieved a comparable performance against the translation-based model checker from the MoXI tool suite.

==> eval-results/csv/incr-solving.cputime.scatter.table.csv <==
tool	NaN	MoXIchecker 0.1-dev	MoXIchecker 0.1-dev	MoXIchecker 0.1-dev	MoXIchecker 0.1-dev
run set	NaN	kind-incr-msat.QF_BV	kind-incr-msat.QF_BV	kind-msat.QF_BV	kind-msat.QF_BV
benchmarks/QF_BV/moxi-json/	NaN	status	cputime (s)	status	cputime (s)
beem/adding.1.prop1-func-interl.btor.expanded.yml	false	false	8.043254	false	12.817483
beem/adding.2.prop1-back-serstep.btor.expanded.yml	false	false	23.195443	false	17.575986
beem/adding.2.prop1-func-interl.btor.expanded.yml	false	false	162.734071	false	231.434002
beem/adding.3.prop1-back-serstep.btor.expanded.yml	false	false	432.451632	false	316.286694
beem/adding.3.prop1-func-interl.btor.expanded.yml	false	false	475.019508	false	447.290206
beem/adding.4.prop1-back-serstep.btor.expanded.yml	false	false	716.008996	TIMEOUT	NaN
beem/adding.4.prop1-func-interl.btor.expanded.yml	false	false	753.734099	TIMEOUT	NaN
beem/adding.5.prop1-back-serstep.btor.expanded.yml	false	false	500.321171	false	226.114395
beem/adding.5.prop1-func-interl.btor.expanded.yml	false	false	742.762227	TIMEOUT	NaN
beem/adding.6.prop1-back-serstep.btor.expanded.yml	false	false	330.441629	false	351.972135
beem/adding.6.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/anderson.1.prop1-back-serstep.btor.expanded.yml	false	false	0.769721	false	0.839953
beem/anderson.1.prop1-func-interl.btor.expanded.yml	false	false	5.728226	false	13.927342
beem/anderson.2.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/anderson.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/anderson.3.prop1-back-serstep.btor.expanded.yml	false	false	3.440879	false	2.937599
beem/anderson.3.prop1-func-interl.btor.expanded.yml	false	false	441.174995	false	449.57082
beem/anderson.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/anderson.5.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/anderson.6.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.2.prop1-back-serstep.btor.expanded.yml	false	false	2.324816	false	2.814424
beem/bakery.2.prop1-func-interl.btor.expanded.yml	false	false	33.618535	false	62.002081
beem/bakery.3.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.4.prop1-back-serstep.btor.expanded.yml	false	false	18.193851	false	25.234841
beem/bakery.4.prop1-func-interl.btor.expanded.yml	false	false	518.127493	false	790.195853
beem/bakery.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.6.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.7.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.8.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp.2.prop1-back-serstep.btor.expanded.yml	false	false	21.591966	false	56.792162
beem/brp.2.prop1-func-interl.btor.expanded.yml	false	false	75.003293	false	374.318979
beem/brp.3.prop1-back-serstep.btor.expanded.yml	false	false	25.060201	false	65.183941
beem/brp.3.prop1-func-interl.btor.expanded.yml	false	false	90.921739	false	433.603687
beem/brp2.1.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.1.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.1.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.1.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.1.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.1.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop3-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop3-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/collision.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/collision.2.prop1-func-interl.btor.expanded.yml	false	false	20.181926	false	58.499612
beem/collision.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/cyclic_scheduler.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/cyclic_scheduler.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/cyclic_scheduler.2.prop1-back-serstep.btor.expanded.yml	false	false	12.448307	false	29.862136
beem/cyclic_scheduler.2.prop1-func-interl.btor.expanded.yml	false	false	13.20279	false	47.048752
beem/cyclic_scheduler.3.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/cyclic_scheduler.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/cyclic_scheduler.4.prop1-back-serstep.btor.expanded.yml	false	false	90.414731	false	338.115297
beem/cyclic_scheduler.4.prop1-func-interl.btor.expanded.yml	false	false	111.256938	false	685.293675
beem/elevator.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/elevator.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/elevator.2.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/elevator.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/elevator_planning.1.prop1-func-interl.btor.expanded.yml	false	false	49.944291	false	84.552225
beem/elevator_planning.3.prop1-back-serstep.btor.expanded.yml	false	false	8.620407	false	14.106715
beem/elevator_planning.3.prop1-func-interl.btor.expanded.yml	false	false	21.267338	false	42.849292
beem/fischer.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.2.prop1-back-serstep.btor.expanded.yml	false	false	8.705927	false	18.956026
beem/fischer.2.prop1-func-interl.btor.expanded.yml	false	false	12.840855	false	39.013458
beem/fischer.3.prop1-back-serstep.btor.expanded.yml	false	false	16.933094	false	37.690243
beem/fischer.3.prop1-func-interl.btor.expanded.yml	false	false	29.182429	false	79.341185
beem/fischer.4.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.5.prop1-back-serstep.btor.expanded.yml	false	false	42.387475	false	99.521408
beem/fischer.5.prop1-func-interl.btor.expanded.yml	false	false	64.414949	false	168.961465
beem/fischer.6.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.7.prop1-func-interl.btor.expanded.yml	false	false	64.324372	false	136.244362
beem/iprotocol.1.prop1-back-serstep.btor.expanded.yml	false	false	2.097036	false	2.020964
beem/iprotocol.1.prop1-func-interl.btor.expanded.yml	false	false	3.627589	false	5.168437
beem/iprotocol.2.prop1-back-serstep.btor.expanded.yml	false	false	1.974198	false	2.130695
beem/iprotocol.2.prop1-func-interl.btor.expanded.yml	false	false	2.758019	false	4.22818
beem/iprotocol.3.prop1-back-serstep.btor.expanded.yml	false	false	2.598169	false	2.55393
beem/iprotocol.3.prop1-func-interl.btor.expanded.yml	false	false	3.93001	false	5.60715
beem/iprotocol.4.prop1-back-serstep.btor.expanded.yml	false	false	3.631856	false	3.794249
beem/iprotocol.4.prop1-func-interl.btor.expanded.yml	false	false	3.278677	false	4.966887
beem/iprotocol.5.prop1-func-interl.btor.expanded.yml	false	false	4.743344	false	6.67908
beem/iprotocol.6.prop1-func-interl.btor.expanded.yml	false	false	4.688195	false	6.674095
beem/iprotocol.7.prop1-func-interl.btor.expanded.yml	false	false	5.639232	false	7.827606
beem/krebs.1.prop1-back-serstep.btor.expanded.yml	false	false	5.60424	false	8.071574
beem/krebs.2.prop1-back-serstep.btor.expanded.yml	false	false	178.266379	false	408.467024
beem/krebs.3.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.2.prop1-back-serstep.btor.expanded.yml	false	false	13.524087	false	21.185525
beem/lamport.2.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.3.prop1-back-serstep.btor.expanded.yml	false	false	4.59606	false	6.850324
beem/lamport.3.prop1-func-interl.btor.expanded.yml	false	false	244.893689	false	478.240625
beem/lamport.5.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.6.prop1-back-serstep.btor.expanded.yml	false	false	26.25416	false	39.207701
beem/lamport.6.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.7.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.7.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.8.prop1-back-serstep.btor.expanded.yml	false	false	28.203119	false	51.345626
beem/lamport.8.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.1.prop1-back-serstep.btor.expanded.yml	false	false	3.943505	false	6.214353
beem/lann.1.prop1-func-interl.btor.expanded.yml	false	false	12.344357	false	42.563875
beem/lann.2.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.3.prop1-back-serstep.btor.expanded.yml	false	false	8.467233	false	16.289262
beem/lann.3.prop1-func-interl.btor.expanded.yml	false	false	75.577305	false	317.415888
beem/lann.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.5.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.6.prop1-back-serstep.btor.expanded.yml	false	false	11.28296	false	17.972181
beem/lann.6.prop1-func-interl.btor.expanded.yml	false	false	32.94242	false	117.895266
beem/lann.7.prop1-back-serstep.btor.expanded.yml	false	false	16.620696	false	36.094622
beem/lann.7.prop1-func-interl.btor.expanded.yml	false	false	147.842109	false	623.254931
beem/lann.8.prop1-func-interl.btor.expanded.yml	false	false	71.072896	false	255.970987
beem/leader_filters.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.2.prop1-back-serstep.btor.expanded.yml	false	false	1.802448	false	1.925121
beem/leader_filters.2.prop1-func-interl.btor.expanded.yml	false	false	67.417816	false	365.399755
beem/leader_filters.3.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.4.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.5.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.6.prop1-back-serstep.btor.expanded.yml	false	false	4.879235	false	5.050645
beem/leader_filters.6.prop1-func-interl.btor.expanded.yml	false	false	206.364558	false	882.802513
beem/leader_filters.7.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/loyd.1.prop1-func-interl.btor.expanded.yml	false	false	80.662451	false	69.874053
beem/mcs.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.2.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.3.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.4.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.5.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.6.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.6.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.2.prop1-back-serstep.btor.expanded.yml	false	false	4.428469	false	6.581564
beem/peterson.2.prop1-func-interl.btor.expanded.yml	false	false	181.66295	false	286.855867
beem/peterson.3.prop1-back-serstep.btor.expanded.yml	false	false	1.068709	false	1.125212
beem/peterson.3.prop1-func-interl.btor.expanded.yml	false	false	34.339144	false	74.105164
beem/peterson.4.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.5.prop1-back-serstep.btor.expanded.yml	false	false	15.614769	false	26.660415
beem/peterson.5.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.6.prop1-back-serstep.btor.expanded.yml	false	false	2.637685	false	3.147908
beem/peterson.6.prop1-func-interl.btor.expanded.yml	false	false	372.416426	false	660.554705
beem/peterson.7.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.7.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/production_cell.1.prop1-back-serstep.btor.expanded.yml	false	false	0.557142	false	0.6270609999999999
beem/production_cell.1.prop1-func-interl.btor.expanded.yml	false	false	0.437452	false	0.443842
beem/production_cell.2.prop1-back-serstep.btor.expanded.yml	false	false	174.052835	TIMEOUT	NaN
beem/production_cell.2.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/production_cell.3.prop1-back-serstep.btor.expanded.yml	false	false	0.723277	false	0.711805
beem/production_cell.3.prop1-func-interl.btor.expanded.yml	false	false	0.469682	false	0.5009819999999999
beem/production_cell.4.prop1-back-serstep.btor.expanded.yml	false	false	183.723876	TIMEOUT	NaN
beem/production_cell.4.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/production_cell.5.prop1-back-serstep.btor.expanded.yml	false	false	0.785226	false	0.846121
beem/production_cell.5.prop1-func-interl.btor.expanded.yml	false	false	0.544647	false	0.527032
beem/production_cell.6.prop1-back-serstep.btor.expanded.yml	false	false	1.143485	false	1.200836
beem/production_cell.6.prop1-func-interl.btor.expanded.yml	false	false	0.577712	false	0.578357
beem/protocols.1.prop1-back-serstep.btor.expanded.yml	false	false	1.147424	false	1.467914
beem/protocols.1.prop1-func-interl.btor.expanded.yml	false	false	1.356426	false	2.245811
beem/protocols.2.prop1-back-serstep.btor.expanded.yml	false	false	1.298912	false	1.663498
beem/protocols.2.prop1-func-interl.btor.expanded.yml	false	false	1.589123	false	2.657426
beem/protocols.3.prop1-back-serstep.btor.expanded.yml	false	false	1.66217	false	2.011804
beem/protocols.3.prop1-func-interl.btor.expanded.yml	false	false	1.89457	false	3.274706
beem/protocols.4.prop1-back-serstep.btor.expanded.yml	false	false	1.642981	false	2.015065
beem/protocols.4.prop1-func-interl.btor.expanded.yml	false	false	1.952799	false	3.325676
beem/protocols.5.prop1-back-serstep.btor.expanded.yml	false	false	1.606556	false	2.022075
beem/protocols.5.prop1-func-interl.btor.expanded.yml	false	false	2.002625	false	3.305495
beem/resistance.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.1.prop1-func-interl.btor.expanded.yml	true	true	0.532131	true	0.582545
beem/resistance.1.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.1.prop2-func-interl.btor.expanded.yml	true	true	0.6048319999999999	true	0.557833
beem/resistance.1.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.1.prop3-func-interl.btor.expanded.yml	true	true	0.576383	true	0.588911
beem/resistance.2.prop1-back-serstep.btor.expanded.yml	false	false	1.886895	false	2.002423
beem/resistance.2.prop1-func-interl.btor.expanded.yml	false	false	1.020243	false	1.105687
beem/resistance.2.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.2.prop2-func-interl.btor.expanded.yml	true	true	0.637983	true	0.634619
beem/resistance.2.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.2.prop3-func-interl.btor.expanded.yml	true	true	0.619406	true	0.6539
beem/rether.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/rether.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/rether.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/szymanski.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/szymanski.2.prop1-func-interl.btor.expanded.yml	false	false	841.774753	TIMEOUT	NaN
beem/szymanski.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/szymanski.4.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/szymanski.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/train-gate.1.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
invgen/MADWiFi-encode_ie_ok.c.expanded.yml	false	false	0.71719	false	0.755021
invgen/NetBSD_loop.c.expanded.yml	false	false	0.459751	false	0.466189
invgen/SpamAssassin-loop.c.expanded.yml	false	false	0.96723	false	1.038426
invgen/SpamAssassin-loop_ok.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/apache-escape-absolute.c.expanded.yml	true	true	2.77945	true	3.481125
invgen/apache-get-tag.c.expanded.yml	true	true	0.953659	true	0.998411
invgen/bind_expands_vars2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/bound.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/down.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/fragtest_simple.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/gulwani_cegar1.c.expanded.yml	true	true	0.42356	true	0.427513
invgen/gulwani_cegar2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/gulwani_fig1a.c.expanded.yml	false	false	0.46648	false	0.521838
invgen/id_build.c.expanded.yml	true	true	1.654839	true	1.894065
invgen/ken-imp.c.expanded.yml	true	true	0.514021	true	0.376435
invgen/mergesort.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if1.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if4.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if5.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if6.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if7.c.expanded.yml	true	true	1.621011	true	1.546901
invgen/nest-if8.c.expanded.yml	false	false	0.543608	false	0.592138
invgen/nest-len.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested1.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested4.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested5.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested6.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested7.c.expanded.yml	false	false	2.715589	false	5.041968
invgen/nested8.c.expanded.yml	false	false	0.84456	false	1.136452
invgen/nested9.c.expanded.yml	false	false	2.065589	false	1.555955
invgen/puzzle1.c.expanded.yml	true	true	0.437652	true	0.414861
invgen/rajamani_1.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/sendmail-close-angle.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/sendmail-mime-fromqp.c.expanded.yml	true	true	0.429518	true	0.429654
invgen/sendmail-mime7to8_arr_three_chars_no_test_ok.c.expanded.yml	true	true	0.520308	true	0.5440349999999999
invgen/seq-len.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/seq-proc.c.expanded.yml	true	true	0.418295	true	0.427232
invgen/seq-sim.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/seq-z3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/seq.c.expanded.yml	true	true	0.421617	true	0.405407
invgen/seq2.c.expanded.yml	true	true	0.425452	true	0.418703
invgen/seq3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/seq4.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/simple.c.expanded.yml	true	true	0.544001	true	0.536598
invgen/simple_if.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/simple_nest.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/split.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/string_concat-noarr.c.expanded.yml	true	true	0.401903	true	0.42397
invgen/svd-some-loop.c.expanded.yml	false	false	3.450084	false	3.623193
invgen/svd.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/svd1.c.expanded.yml	false	false	2.47213	false	4.45213
invgen/svd2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/svd3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/svd4.c.expanded.yml	false	false	1.733358	false	2.299352
invgen/up-nested.c.expanded.yml	true	true	0.397638	true	0.369828
invgen/up.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/up2.c.expanded.yml	true	true	0.415662	true	0.392051
invgen/up3.c.expanded.yml	true	true	0.413926	true	0.388951
invgen/up4.c.expanded.yml	true	true	0.410044	true	0.409789
invgen/up5.c.expanded.yml	true	true	0.395177	true	0.385741
software/bubblesort-1.expanded.yml	true	true	26.368558	true	45.567717
software/bubblesort-2.expanded.yml	true	true	220.559488	true	239.131354
software/bubblesort_init-1.expanded.yml	true	true	23.284567	true	41.739804
software/bubblesort_init-2.expanded.yml	true	true	163.011958	true	222.887574
software/simple_array_inversion-1.expanded.yml	true	true	4.689444	true	6.566185
software/simple_array_inversion-2.expanded.yml	true	true	8.151382	true	10.236081
svcomp/gcd_1_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/gcd_2_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/gcd_3_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/gcd_4_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/interleave_bits_safe.c.expanded.yml	true	true	75.547379	true	349.110707
svcomp/jain_1_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_2_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_4_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_5_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_6_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_7_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/kbfiltr_simpl1.cil.expanded.yml	false	false	0.903445	false	0.869773
svcomp/kbfiltr_simpl2.cil.expanded.yml	false	false	1.427195	false	1.450036
svcomp/kbfiltr_simpl2_BUG.cil.expanded.yml	false	false	4.379491	false	4.18673
svcomp/modulus_safe.c.expanded.yml	true	true	20.808967	true	23.41111
svcomp/num_conversion_1_safe.c.expanded.yml	true	true	1.610904	true	4.082178
svcomp/num_conversion_2_safe.c.expanded.yml	true	true	2.340444	true	4.834835
svcomp/parity_safe.c.expanded.yml	true	true	136.321153	TIMEOUT	NaN
svcomp/s3_clnt_1.cil.expanded.yml	true	true	17.331535	true	45.143722
svcomp/s3_clnt_1_BUG.cil.expanded.yml	false	false	9.944087	false	23.112201
svcomp/s3_clnt_1_safe.BV.c.cil.c.expanded.yml	true	true	256.048973	TIMEOUT	NaN
svcomp/s3_clnt_1_unsafe.BV.c.cil.c.expanded.yml	false	false	20.957137	false	62.54097
svcomp/s3_clnt_2.cil.expanded.yml	true	true	16.341693	true	46.037212
svcomp/s3_clnt_2_BUG.cil.expanded.yml	false	false	10.158161	false	23.094882
svcomp/s3_clnt_2_safe.BV.c.cil.c.expanded.yml	true	true	37.83205	true	132.230611
svcomp/s3_clnt_2_unsafe.BV.c.cil.c.expanded.yml	false	false	34.898251	false	131.006834
svcomp/s3_clnt_3.cil.expanded.yml	true	true	17.275127	true	46.092249
svcomp/s3_clnt_3_BUG.cil.expanded.yml	false	false	10.359836	false	23.054715
svcomp/s3_clnt_3_safe.BV.c.cil.c.expanded.yml	true	true	28.058048	true	86.884802
svcomp/s3_clnt_3_unsafe.BV.c.cil.c.expanded.yml	false	false	13.488739	false	33.223907
svcomp/s3_clnt_4.cil.expanded.yml	true	true	16.462393	true	45.707979
svcomp/s3_clnt_4_BUG.cil.expanded.yml	false	false	10.125044	false	23.065614
svcomp/s3_srvr_1.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_10.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_11.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_12.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_13.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_14.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_15.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_16.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_1_BUG.cil.expanded.yml	false	false	7.417826	false	12.773129
svcomp/s3_srvr_1_safe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_1_unsafe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_2.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_2_BUG.cil.expanded.yml	false	false	7.667786	false	12.470732
svcomp/s3_srvr_2_safe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_2_unsafe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_3.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_3_safe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_3_unsafe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_4.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_6.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_7.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_8.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_9.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/soft_float_2_safe.c.cil.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/soft_float_3_safe.c.cil.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/soft_float_4_safe.c.cil.c.expanded.yml	true	true	62.993579	true	66.19611
svcomp/soft_float_5_safe.c.cil.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
systemc/mem_slave_tlm.1.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
systemc/mem_slave_tlm.2.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
systemc/mem_slave_tlm.3.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
systemc/mem_slave_tlm.4.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
systemc/mem_slave_tlm.5.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
systemc/pc_sfifo_1.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
vcegar/itc99_b13_p10.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
vcegar/itc99_b13_p13.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
vcegar/pj_icu_icctl_p1.expanded.yml	true	true	1.143805	true	1.090635
vcegar/pj_icu_icctl_p2.expanded.yml	true	true	1.136279	true	1.109427
vcegar/sdlx_control.expanded.yml	false	false	1.094376	false	1.207077
vcegar/usb_phy_1.expanded.yml	false	false	209.91088	TIMEOUT	NaN
vis/bcuvis32.expanded.yml	true	true	0.538624	true	0.544312
vis/fru32_p1.expanded.yml	false	false	0.451563	false	0.461393
vis/fru32_p2.expanded.yml	false	false	0.500761	false	0.472702
vis/fru32_p3.expanded.yml	false	false	0.427545	false	0.405499
vis/ibuf.expanded.yml	false	false	0.432036	false	0.430088
vis/rotate32.expanded.yml	false	false	0.521071	false	0.471516
vis/spinner32.expanded.yml	false	false	0.661543	false	0.633973
vis/vMiim_p1.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
vis/vMiim_p2.expanded.yml	false	false	0.940692	false	1.121843
vis/vlunc.expanded.yml	false	false	0.46476	false	0.529793


==> eval-results/csv/moxi-mc-flow.avr-kind.QF_BV.quantile.csv <==
1	benchmarks/QF_BV/moxi-json/invgen/ken-imp.c.expanded.yml	true	true	2.822207	2.8301253747195005
2	benchmarks/QF_BV/moxi-json/invgen/up-nested.c.expanded.yml	true	true	2.833455	8.252818316221237
3	benchmarks/QF_BV/moxi-json/invgen/string_concat-noarr.c.expanded.yml	true	true	2.890846	12.866161276586354
4	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime-fromqp.c.expanded.yml	true	true	2.897807	2.9112725127488375
5	benchmarks/QF_BV/moxi-json/invgen/gulwani_cegar1.c.expanded.yml	true	true	2.898722	2.985872565768659
6	benchmarks/QF_BV/moxi-json/invgen/up4.c.expanded.yml	true	true	2.90723	12.257859812118113
7	benchmarks/QF_BV/moxi-json/invgen/up2.c.expanded.yml	true	true	2.91899	9.990097210742533
8	benchmarks/QF_BV/moxi-json/invgen/up5.c.expanded.yml	true	true	2.93134	13.469080293551087
9	benchmarks/QF_BV/moxi-json/invgen/up3.c.expanded.yml	true	true	2.936504	14.65554900560528
10	benchmarks/QF_BV/moxi-json/invgen/seq.c.expanded.yml	true	true	2.949974	12.908891862258315
11	benchmarks/QF_BV/moxi-json/invgen/puzzle1.c.expanded.yml	true	true	2.957702	2.9566448060795665
12	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime7to8_arr_three_chars_no_test_ok.c.expanded.yml	true	true	2.974393	5.393162983469665
13	benchmarks/QF_BV/moxi-json/invgen/seq-proc.c.expanded.yml	true	true	3.01509	4.660375306382775
14	benchmarks/QF_BV/moxi-json/invgen/seq2.c.expanded.yml	true	true	3.023392	11.848060138523579
15	benchmarks/QF_BV/moxi-json/invgen/simple.c.expanded.yml	true	true	3.035087	10.733566922135651
16	benchmarks/QF_BV/moxi-json/invgen/gulwani_fig1a.c.expanded.yml	false	false	3.062331	3.2736428808420897
17	benchmarks/QF_BV/moxi-json/invgen/NetBSD_loop.c.expanded.yml	false	false	3.079811	3.0801879381760955
18	benchmarks/QF_BV/moxi-json/vis/vlunc.expanded.yml	false	false	3.102954	6.401812343858182
19	benchmarks/QF_BV/moxi-json/invgen/nest-if8.c.expanded.yml	false	false	3.184726	6.250130428932607
20	benchmarks/QF_BV/moxi-json/invgen/MADWiFi-encode_ie_ok.c.expanded.yml	false	false	3.364423	3.3657871391624212
21	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-back-serstep.btor.expanded.yml	false	false	3.557882	3.5575220668688416
22	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-back-serstep.btor.expanded.yml	false	false	3.643323	3.6521666096523404
23	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_1_safe.c.expanded.yml	true	true	3.693435	12.17273994255811
24	benchmarks/QF_BV/moxi-json/vis/ibuf.expanded.yml	false	false	3.765882	3.802277021110058
25	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_2_safe.c.expanded.yml	true	true	3.766667	3.9127642698585987
26	benchmarks/QF_BV/moxi-json/invgen/nested9.c.expanded.yml	false	false	3.880017	3.8862636517733335
27	benchmarks/QF_BV/moxi-json/vis/fru32_p1.expanded.yml	false	false	3.930678	10.033471322618425
28	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-back-serstep.btor.expanded.yml	false	false	3.9363	3.936046600341797
29	benchmarks/QF_BV/moxi-json/vis/fru32_p3.expanded.yml	false	false	3.970553	4.15474259480834
30	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-back-serstep.btor.expanded.yml	false	false	3.982985	4.12912842258811
31	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-back-serstep.btor.expanded.yml	false	false	4.007097	4.033696639351547
32	benchmarks/QF_BV/moxi-json/vis/fru32_p2.expanded.yml	false	false	4.024132	5.155306477099657
33	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-func-interl.btor.expanded.yml	false	false	4.033486	4.070967692881823
34	benchmarks/QF_BV/moxi-json/invgen/nest-if7.c.expanded.yml	true	true	4.084521	4.320040541701019
35	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-back-serstep.btor.expanded.yml	false	false	4.211077	4.219210596755147
36	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop1-func-interl.btor.expanded.yml	true	true	4.216906	4.251645274460316
37	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop3-func-interl.btor.expanded.yml	true	true	4.22246	4.22009685728699
38	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-func-interl.btor.expanded.yml	false	false	4.275118	4.272912407293916
39	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop2-func-interl.btor.expanded.yml	true	true	4.289918	4.290809464640915
40	benchmarks/QF_BV/moxi-json/vis/bcuvis32.expanded.yml	true	true	4.344948	6.370648515410721
41	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-func-interl.btor.expanded.yml	false	false	4.361659	4.3837480479851365
42	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-back-serstep.btor.expanded.yml	false	false	4.440098	4.442743122577667
43	benchmarks/QF_BV/moxi-json/vis/rotate32.expanded.yml	false	false	4.499835	6.903949140571058
44	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-back-serstep.btor.expanded.yml	false	false	4.514082	10.860212276689708
45	benchmarks/QF_BV/moxi-json/beem/adding.1.prop1-func-interl.btor.expanded.yml	false	false	4.526381	13.934853821061552
46	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-func-interl.btor.expanded.yml	false	false	4.626817	4.640399502590299
47	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-func-interl.btor.expanded.yml	false	false	4.633133	4.6872052093967795
48	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-func-interl.btor.expanded.yml	false	false	4.64039	4.6533634178340435
49	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-func-interl.btor.expanded.yml	false	false	4.751618	6.237729429267347
50	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-back-serstep.btor.expanded.yml	false	false	5.130606	5.3976347064599395
51	benchmarks/QF_BV/moxi-json/invgen/SpamAssassin-loop.c.expanded.yml	false	false	5.258558	5.2577639212831855
52	benchmarks/QF_BV/moxi-json/invgen/nested8.c.expanded.yml	false	false	5.275745	5.277988518588245
53	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-func-interl.btor.expanded.yml	false	false	5.432735	5.4597660740837455
54	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-back-serstep.btor.expanded.yml	false	false	5.495801	5.492051041685045
55	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-back-serstep.btor.expanded.yml	false	false	5.709605	45.07807364407927
56	benchmarks/QF_BV/moxi-json/invgen/id_build.c.expanded.yml	true	true	5.737004	5.73450643569231
57	benchmarks/QF_BV/moxi-json/vis/vMiim_p2.expanded.yml	false	false	5.745199	7.919278731569648
58	benchmarks/QF_BV/moxi-json/invgen/apache-get-tag.c.expanded.yml	true	true	5.985149	6.184767192229629
59	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-back-serstep.btor.expanded.yml	false	false	6.100643	10.20596250332892
60	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-back-serstep.btor.expanded.yml	false	false	6.216128	13.309404192492366
61	benchmarks/QF_BV/moxi-json/invgen/nested7.c.expanded.yml	false	false	6.284675	6.29107004031539
62	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-func-interl.btor.expanded.yml	false	false	6.745461	6.744295357726514
63	benchmarks/QF_BV/moxi-json/beem/krebs.1.prop1-back-serstep.btor.expanded.yml	false	false	7.088899	11.004099091514945
64	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop3-func-interl.btor.expanded.yml	true	true	7.130733	7.127655110321939
65	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop2-func-interl.btor.expanded.yml	true	true	7.162666	7.162532986141741
66	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-func-interl.btor.expanded.yml	false	false	7.200724	11.195087055675685
67	benchmarks/QF_BV/moxi-json/invgen/apache-escape-absolute.c.expanded.yml	true	true	7.23246	7.285836016759276
68	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-func-interl.btor.expanded.yml	false	false	7.280033	8.254129957407713
69	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-back-serstep.btor.expanded.yml	false	false	7.304893	8.332437831908464
70	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-func-interl.btor.expanded.yml	false	false	7.587577	11.04042099043727
71	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-func-interl.btor.expanded.yml	false	false	7.760759	7.7604664554819465
72	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-func-interl.btor.expanded.yml	false	false	8.021382	13.429984849877656
73	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-func-interl.btor.expanded.yml	false	false	8.165959	30.800207966938615
74	benchmarks/QF_BV/moxi-json/invgen/svd4.c.expanded.yml	false	false	8.396167	8.639089735224843
75	benchmarks/QF_BV/moxi-json/invgen/svd-some-loop.c.expanded.yml	false	false	8.666082	21.86599970422685
76	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-func-interl.btor.expanded.yml	false	false	8.841067	8.893537234514952
77	benchmarks/QF_BV/moxi-json/vis/spinner32.expanded.yml	false	false	8.884135	9.981977778486907
78	benchmarks/QF_BV/moxi-json/svcomp/modulus_safe.c.expanded.yml	true	true	9.23542	20.034227535128593
79	benchmarks/QF_BV/moxi-json/invgen/svd1.c.expanded.yml	false	false	9.39447	11.600993849337101
80	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-func-interl.btor.expanded.yml	false	false	9.544214	15.563630159944296
81	benchmarks/QF_BV/moxi-json/vcegar/sdlx_control.expanded.yml	false	false	9.720668	18.434139448218048
82	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-func-interl.btor.expanded.yml	false	false	9.83034	9.846793923527002
83	benchmarks/QF_BV/moxi-json/svcomp/interleave_bits_safe.c.expanded.yml	true	true	9.893399	14.914513423107564
84	benchmarks/QF_BV/moxi-json/beem/peterson.5.prop1-back-serstep.btor.expanded.yml	false	false	10.057739	10.11802686844021
85	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-back-serstep.btor.expanded.yml	false	false	10.059202	20.327897869981825
86	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-func-interl.btor.expanded.yml	false	false	10.428239	12.461345304735005
87	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-back-serstep.btor.expanded.yml	false	false	10.905917	20.88031540904194
88	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl1.cil.expanded.yml	false	false	11.180329	11.418859167024493
89	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-func-interl.btor.expanded.yml	false	false	11.891929	39.83041434921324
90	benchmarks/QF_BV/moxi-json/beem/lamport.2.prop1-back-serstep.btor.expanded.yml	false	false	12.359024	15.72572804056108
91	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-back-serstep.btor.expanded.yml	false	false	12.572809	16.538462064228952
92	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-back-serstep.btor.expanded.yml	false	false	12.895046	13.079107702709734
93	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-func-interl.btor.expanded.yml	false	false	15.980051	18.82879408914596
94	benchmarks/QF_BV/moxi-json/svcomp/parity_safe.c.expanded.yml	true	true	17.391199	21.071542373858392
95	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-func-interl.btor.expanded.yml	false	false	18.542021	26.49732467904687
96	benchmarks/QF_BV/moxi-json/beem/collision.2.prop1-func-interl.btor.expanded.yml	false	false	18.690303	23.30166226811707
97	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-back-serstep.btor.expanded.yml	false	false	19.123406	19.489869727753103
98	benchmarks/QF_BV/moxi-json/beem/iprotocol.6.prop1-func-interl.btor.expanded.yml	false	false	21.385031	27.871657291427255
99	benchmarks/QF_BV/moxi-json/beem/iprotocol.5.prop1-func-interl.btor.expanded.yml	false	false	21.515414	22.897547060623765
100	benchmarks/QF_BV/moxi-json/beem/adding.5.prop1-back-serstep.btor.expanded.yml	false	false	21.725653	31.417624082416296
101	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-func-interl.btor.expanded.yml	false	false	21.876198	54.50175751559436
102	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-back-serstep.btor.expanded.yml	false	false	22.367174	30.97079719044268
103	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-back-serstep.btor.expanded.yml	false	false	22.709197	25.058022546581924
104	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-back-serstep.btor.expanded.yml	false	false	23.045293	30.634169412776828
105	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p1.expanded.yml	true	true	23.094542	23.246249856427312
106	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p2.expanded.yml	true	true	23.640504	25.088788009248674
107	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-back-serstep.btor.expanded.yml	false	false	24.880374	29.287695265375078
108	benchmarks/QF_BV/moxi-json/svcomp/gcd_2_safe.c.expanded.yml	true	true	25.306784	28.942030172795057
109	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-back-serstep.btor.expanded.yml	false	false	25.683048	28.370007392950356
110	benchmarks/QF_BV/moxi-json/vcegar/usb_phy_1.expanded.yml	false	false	26.527456	27.891557353548706
111	benchmarks/QF_BV/moxi-json/svcomp/gcd_3_safe.c.expanded.yml	true	true	27.532651	29.09939345344901
112	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-back-serstep.btor.expanded.yml	false	false	28.026242	29.45089380722493
113	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-func-interl.btor.expanded.yml	false	false	28.088484	28.136542552150786
114	benchmarks/QF_BV/moxi-json/beem/production_cell.4.prop1-back-serstep.btor.expanded.yml	false	false	30.611232	30.64050871413201
115	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-func-interl.btor.expanded.yml	false	false	31.106178	31.11144212540239
116	benchmarks/QF_BV/moxi-json/beem/adding.6.prop1-back-serstep.btor.expanded.yml	false	false	31.854391	35.19089021254331
117	benchmarks/QF_BV/moxi-json/beem/production_cell.2.prop1-back-serstep.btor.expanded.yml	false	false	32.186011	32.411928427405655
118	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-func-interl.btor.expanded.yml	false	false	32.450086	33.620499359443784
119	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_BUG.cil.expanded.yml	false	false	33.363834	33.72107125353068
120	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4_BUG.cil.expanded.yml	false	false	33.409037	45.00995696987957
121	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_BUG.cil.expanded.yml	false	false	34.451203	34.82512401137501
122	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4.cil.expanded.yml	true	true	34.848651	38.83321161009371
123	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_BUG.cil.expanded.yml	false	false	35.263451	47.75329497177154
124	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3.cil.expanded.yml	true	true	36.175957	43.77699241321534
125	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1.cil.expanded.yml	true	true	36.185431	42.50687969755381
126	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2.cil.expanded.yml	true	true	36.837347	46.75416546035558
127	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-back-serstep.btor.expanded.yml	false	false	36.884301	40.438945807516575
128	benchmarks/QF_BV/moxi-json/svcomp/gcd_1_safe.c.expanded.yml	true	true	37.516633	47.12265430018306
129	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-func-interl.btor.expanded.yml	false	false	41.357721	50.54181207064539
130	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-back-serstep.btor.expanded.yml	false	false	41.545736	43.02801572531462
131	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-func-interl.btor.expanded.yml	false	false	43.008235	47.47132396046072
132	benchmarks/QF_BV/moxi-json/beem/elevator_planning.1.prop1-func-interl.btor.expanded.yml	false	false	43.628169	57.35304683353752
133	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-back-serstep.btor.expanded.yml	false	false	44.374942	52.39775631017983
134	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-back-serstep.btor.expanded.yml	false	false	44.793929	44.79551815986633
135	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-func-interl.btor.expanded.yml	false	false	44.851655	47.80522185470909
136	benchmarks/QF_BV/moxi-json/beem/adding.5.prop1-func-interl.btor.expanded.yml	false	false	46.529293	53.18337634205818
137	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-func-interl.btor.expanded.yml	false	false	48.153877	51.499944189563394
138	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-func-interl.btor.expanded.yml	false	false	49.446645	49.624579704366624
139	benchmarks/QF_BV/moxi-json/beem/adding.4.prop1-func-interl.btor.expanded.yml	false	false	50.858472	58.545148042961955
140	benchmarks/QF_BV/moxi-json/software/bubblesort_init-1.expanded.yml	true	true	53.154838	66.3741612425074
141	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-func-interl.btor.expanded.yml	false	false	55.647971	57.82924336194992
142	benchmarks/QF_BV/moxi-json/software/bubblesort-1.expanded.yml	true	true	57.329154	57.766066380776465
143	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-func-interl.btor.expanded.yml	false	false	57.403031	78.25243039336056
144	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_2_BUG.cil.expanded.yml	false	false	58.921046	61.80853236746043
145	benchmarks/QF_BV/moxi-json/beem/adding.4.prop1-back-serstep.btor.expanded.yml	false	false	60.764589	69.90740847401321
146	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-func-interl.btor.expanded.yml	false	false	66.6186	70.64657884277403
147	benchmarks/QF_BV/moxi-json/beem/loyd.1.prop1-func-interl.btor.expanded.yml	false	false	67.883886	68.22251731157303
148	benchmarks/QF_BV/moxi-json/beem/iprotocol.7.prop1-func-interl.btor.expanded.yml	false	false	70.046146	77.48997741844505
149	benchmarks/QF_BV/moxi-json/beem/lann.8.prop1-func-interl.btor.expanded.yml	false	false	82.074265	84.23213274590671
150	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-func-interl.btor.expanded.yml	false	false	87.924022	88.92165433708578
151	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-func-interl.btor.expanded.yml	false	false	88.047669	96.25518758222461
152	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-1.expanded.yml	true	true	98.68646	101.13133388664573
153	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-back-serstep.btor.expanded.yml	false	false	105.504173	114.85830418858677
154	benchmarks/QF_BV/moxi-json/beem/krebs.2.prop1-back-serstep.btor.expanded.yml	false	false	106.035129	111.74161548912525
155	benchmarks/QF_BV/moxi-json/beem/brp2.3.prop1-back-serstep.btor.expanded.yml	false	false	120.957679	135.00336574856192
156	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-back-serstep.btor.expanded.yml	false	false	122.700027	151.2765387063846
157	benchmarks/QF_BV/moxi-json/beem/adding.6.prop1-func-interl.btor.expanded.yml	false	false	124.358006	126.85393757559359
158	benchmarks/QF_BV/moxi-json/beem/brp2.1.prop1-back-serstep.btor.expanded.yml	false	false	127.950527	132.27257701847702
159	benchmarks/QF_BV/moxi-json/beem/leader_filters.6.prop1-func-interl.btor.expanded.yml	false	false	131.553504	131.787200585939
160	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-back-serstep.btor.expanded.yml	false	false	137.873005	139.92479950282723
161	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-back-serstep.btor.expanded.yml	false	false	148.12136	151.29708139318973
162	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-func-interl.btor.expanded.yml	false	false	178.819354	179.97950294334441
163	benchmarks/QF_BV/moxi-json/beem/fischer.7.prop1-func-interl.btor.expanded.yml	false	false	238.077699	244.2665026076138
164	benchmarks/QF_BV/moxi-json/software/bubblesort_init-2.expanded.yml	true	true	248.34102	249.82465883065015
165	benchmarks/QF_BV/moxi-json/software/bubblesort-2.expanded.yml	true	true	264.54973	268.3861560858786
166	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-2.expanded.yml	true	true	271.553355	281.61300414893776
167	benchmarks/QF_BV/moxi-json/beem/train-gate.1.prop1-func-interl.btor.expanded.yml	false	false	274.651795	274.73497245274484
168	benchmarks/QF_BV/moxi-json/beem/szymanski.2.prop1-func-interl.btor.expanded.yml	false	false	286.389119	286.4095125114545
169	benchmarks/QF_BV/moxi-json/beem/krebs.3.prop1-back-serstep.btor.expanded.yml	false	false	311.245949	312.7708661798388
170	benchmarks/QF_BV/moxi-json/beem/brp2.5.prop1-back-serstep.btor.expanded.yml	false	false	348.469349	384.711669690907
171	benchmarks/QF_BV/moxi-json/beem/brp2.3.prop1-func-interl.btor.expanded.yml	false	false	436.581142	458.5890034744516
172	benchmarks/QF_BV/moxi-json/beem/brp2.4.prop1-back-serstep.btor.expanded.yml	false	false	541.946236	560.7923497054726
173	benchmarks/QF_BV/moxi-json/beem/lamport.2.prop1-func-interl.btor.expanded.yml	false	false	582.425679	584.6792247733101
174	benchmarks/QF_BV/moxi-json/beem/bakery.6.prop1-func-interl.btor.expanded.yml	false	false	598.701651	600.8108485173434
175	benchmarks/QF_BV/moxi-json/beem/brp2.1.prop1-func-interl.btor.expanded.yml	false	false	728.7236	729.9008638849482


==> eval-results/csv/moxi-mc-flow.pono-kind.QF_BV.quantile.csv <==
1	benchmarks/QF_BV/moxi-json/invgen/up-nested.c.expanded.yml	true	true	2.697972	2.7221597246825695
2	benchmarks/QF_BV/moxi-json/invgen/gulwani_cegar1.c.expanded.yml	true	true	2.714886	2.7303296020254493
3	benchmarks/QF_BV/moxi-json/invgen/up2.c.expanded.yml	true	true	2.721082	8.502914171665907
4	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime-fromqp.c.expanded.yml	true	true	2.723444	19.337625553831458
5	benchmarks/QF_BV/moxi-json/invgen/ken-imp.c.expanded.yml	true	true	2.731874	2.7671446157619357
6	benchmarks/QF_BV/moxi-json/invgen/up5.c.expanded.yml	true	true	2.741279	5.62798210978508
7	benchmarks/QF_BV/moxi-json/invgen/up3.c.expanded.yml	true	true	2.750926	4.67185565829277
8	benchmarks/QF_BV/moxi-json/invgen/up4.c.expanded.yml	true	true	2.752931	6.592873926274478
9	benchmarks/QF_BV/moxi-json/invgen/string_concat-noarr.c.expanded.yml	true	true	2.768707	2.8588387900963426
10	benchmarks/QF_BV/moxi-json/invgen/gulwani_fig1a.c.expanded.yml	false	false	2.778888	2.7935156729072332
11	benchmarks/QF_BV/moxi-json/invgen/seq.c.expanded.yml	true	true	2.796735	22.84296517353505
12	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime7to8_arr_three_chars_no_test_ok.c.expanded.yml	true	true	2.807836	8.32496283762157
13	benchmarks/QF_BV/moxi-json/invgen/puzzle1.c.expanded.yml	true	true	2.84056	12.709088024683297
14	benchmarks/QF_BV/moxi-json/invgen/seq2.c.expanded.yml	true	true	2.842321	4.020397629588842
15	benchmarks/QF_BV/moxi-json/invgen/simple.c.expanded.yml	true	true	2.85979	17.143305567093194
16	benchmarks/QF_BV/moxi-json/invgen/NetBSD_loop.c.expanded.yml	false	false	2.866293	3.6770293414592743
17	benchmarks/QF_BV/moxi-json/invgen/seq-proc.c.expanded.yml	true	true	2.877763	18.334774595685303
18	benchmarks/QF_BV/moxi-json/vis/vlunc.expanded.yml	false	false	2.915029	2.923779608681798
19	benchmarks/QF_BV/moxi-json/invgen/nest-if8.c.expanded.yml	false	false	2.916349	4.8493924690410495
20	benchmarks/QF_BV/moxi-json/invgen/nested8.c.expanded.yml	false	false	3.076057	14.049456260167062
21	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_1_safe.c.expanded.yml	true	true	3.105631	6.782335487194359
22	benchmarks/QF_BV/moxi-json/invgen/MADWiFi-encode_ie_ok.c.expanded.yml	false	false	3.154316	5.490337584167719
23	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_2_safe.c.expanded.yml	true	true	3.185664	3.213269150815904
24	benchmarks/QF_BV/moxi-json/invgen/nested9.c.expanded.yml	false	false	3.357706	12.186707948334515
25	benchmarks/QF_BV/moxi-json/invgen/nest-if7.c.expanded.yml	true	true	3.36766	5.914722699671984
26	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-back-serstep.btor.expanded.yml	false	false	3.375856	3.3833294585347176
27	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-func-interl.btor.expanded.yml	false	false	3.399532	3.4125448977574706
28	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-back-serstep.btor.expanded.yml	false	false	3.466175	3.47607877664268
29	benchmarks/QF_BV/moxi-json/vis/ibuf.expanded.yml	false	false	3.548205	7.803243015892804
30	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-back-serstep.btor.expanded.yml	false	false	3.74338	3.7555317115038633
31	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-back-serstep.btor.expanded.yml	false	false	3.760173	3.7743964148685336
32	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-func-interl.btor.expanded.yml	false	false	3.760307	3.815808806568384
33	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-func-interl.btor.expanded.yml	false	false	3.76452	3.785976612009108
34	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-back-serstep.btor.expanded.yml	false	false	3.784429	3.7971741296350956
35	benchmarks/QF_BV/moxi-json/vis/fru32_p1.expanded.yml	false	false	3.799411	3.8601229516789317
36	benchmarks/QF_BV/moxi-json/vis/fru32_p2.expanded.yml	false	false	3.871444	7.006204173900187
37	benchmarks/QF_BV/moxi-json/vis/fru32_p3.expanded.yml	false	false	3.932295	7.164369391277432
38	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-back-serstep.btor.expanded.yml	false	false	4.020117	4.068721171468496
39	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop2-func-interl.btor.expanded.yml	true	true	4.049041	4.058745326474309
40	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop1-func-interl.btor.expanded.yml	true	true	4.051111	4.0637278743088245
41	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop3-func-interl.btor.expanded.yml	true	true	4.06509	4.077154330909252
42	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-func-interl.btor.expanded.yml	false	false	4.073076	4.0811923975124955
43	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-back-serstep.btor.expanded.yml	false	false	4.181822	4.1892455238848925
44	benchmarks/QF_BV/moxi-json/invgen/SpamAssassin-loop.c.expanded.yml	false	false	4.278129	4.335339454002678
45	benchmarks/QF_BV/moxi-json/vis/bcuvis32.expanded.yml	true	true	4.303492	6.436344645917416
46	benchmarks/QF_BV/moxi-json/invgen/nested7.c.expanded.yml	false	false	4.368076	26.67162698507309
47	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-back-serstep.btor.expanded.yml	false	false	4.379822	40.07641478907317
48	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-func-interl.btor.expanded.yml	false	false	4.428484	23.313434050418437
49	benchmarks/QF_BV/moxi-json/vis/rotate32.expanded.yml	false	false	4.479702	4.51392332278192
50	benchmarks/QF_BV/moxi-json/beem/adding.1.prop1-func-interl.btor.expanded.yml	false	false	4.504216	4.620999371632934
51	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-func-interl.btor.expanded.yml	false	false	4.519502	4.540508721955121
52	benchmarks/QF_BV/moxi-json/invgen/apache-get-tag.c.expanded.yml	true	true	4.589284	5.459463602863252
53	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-func-interl.btor.expanded.yml	false	false	4.665282	4.6861203368753195
54	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-back-serstep.btor.expanded.yml	false	false	4.91738	4.936406164430082
55	benchmarks/QF_BV/moxi-json/invgen/id_build.c.expanded.yml	true	true	5.111948	5.146369405090809
56	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-func-interl.btor.expanded.yml	false	false	5.160424	5.173988725990057
57	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-back-serstep.btor.expanded.yml	false	false	5.353079	5.367820329032838
58	benchmarks/QF_BV/moxi-json/vis/vMiim_p2.expanded.yml	false	false	5.4643	7.555471542291343
59	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-back-serstep.btor.expanded.yml	false	false	5.518309	16.474626854993403
60	benchmarks/QF_BV/moxi-json/invgen/svd1.c.expanded.yml	false	false	5.543781	10.358791090548038
61	benchmarks/QF_BV/moxi-json/invgen/svd-some-loop.c.expanded.yml	false	false	5.732922	5.7578704403713346
62	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-back-serstep.btor.expanded.yml	false	false	5.83438	6.7804173566401005
63	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-func-interl.btor.expanded.yml	false	false	5.910698	7.221763857640326
64	benchmarks/QF_BV/moxi-json/invgen/apache-escape-absolute.c.expanded.yml	true	true	5.950401	6.084991955198348
65	benchmarks/QF_BV/moxi-json/invgen/svd4.c.expanded.yml	false	false	5.974734	12.843030363321304
66	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-func-interl.btor.expanded.yml	false	false	6.006065	11.69631116092205
67	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-back-serstep.btor.expanded.yml	false	false	6.090383	14.263426112942398
68	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-func-interl.btor.expanded.yml	false	false	6.529689	6.54159770347178
69	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-func-interl.btor.expanded.yml	false	false	6.716066	9.730122837238014
70	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-func-interl.btor.expanded.yml	false	false	6.828878	15.211091223172843
71	benchmarks/QF_BV/moxi-json/beem/krebs.1.prop1-back-serstep.btor.expanded.yml	false	false	6.851171	13.00264645088464
72	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop3-func-interl.btor.expanded.yml	true	true	7.012653	7.02666291128844
73	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop2-func-interl.btor.expanded.yml	true	true	7.095262	7.10813179332763
74	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-func-interl.btor.expanded.yml	false	false	7.160245	7.170369443483651
75	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-back-serstep.btor.expanded.yml	false	false	7.324648	14.824727741070092
76	benchmarks/QF_BV/moxi-json/svcomp/modulus_safe.c.expanded.yml	true	true	7.837223	9.714053146541119
77	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-func-interl.btor.expanded.yml	false	false	7.888206	10.173278869129717
78	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-func-interl.btor.expanded.yml	false	false	8.254784	33.40748917218298
79	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-func-interl.btor.expanded.yml	false	false	8.727334	13.18641285598278
80	benchmarks/QF_BV/moxi-json/vis/spinner32.expanded.yml	false	false	8.898358	9.984933761879802
81	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-func-interl.btor.expanded.yml	false	false	8.913743	8.928506515920162
82	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-back-serstep.btor.expanded.yml	false	false	8.991763	42.19147003535181
83	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-func-interl.btor.expanded.yml	false	false	9.080842	13.358377357013524
84	benchmarks/QF_BV/moxi-json/vcegar/sdlx_control.expanded.yml	false	false	9.217399	12.937773053534329
85	benchmarks/QF_BV/moxi-json/beem/peterson.5.prop1-back-serstep.btor.expanded.yml	false	false	9.363118	9.36949561163783
86	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-func-interl.btor.expanded.yml	false	false	9.440665	9.457583014853299
87	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-back-serstep.btor.expanded.yml	false	false	10.054463	17.561892786994576
88	benchmarks/QF_BV/moxi-json/svcomp/interleave_bits_safe.c.expanded.yml	true	true	11.103647	16.141302466392517
89	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl1.cil.expanded.yml	false	false	11.159611	11.267293282784522
90	benchmarks/QF_BV/moxi-json/beem/lamport.2.prop1-back-serstep.btor.expanded.yml	false	false	11.432822	11.609030662104487
91	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-back-serstep.btor.expanded.yml	false	false	12.63468	13.556885463185608
92	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-back-serstep.btor.expanded.yml	false	false	12.668803	13.55179395340383
93	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-func-interl.btor.expanded.yml	false	false	12.995538	19.1982208956033
94	benchmarks/QF_BV/moxi-json/svcomp/gcd_2_safe.c.expanded.yml	true	true	13.565907	17.56873142439872
95	benchmarks/QF_BV/moxi-json/svcomp/parity_safe.c.expanded.yml	true	true	15.177016	15.23379943612963
96	benchmarks/QF_BV/moxi-json/svcomp/gcd_3_safe.c.expanded.yml	true	true	15.949511	22.918349508196115
97	benchmarks/QF_BV/moxi-json/beem/collision.2.prop1-func-interl.btor.expanded.yml	false	false	17.359531	54.90109312534332
98	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-back-serstep.btor.expanded.yml	false	false	19.095873	21.9867999041453
99	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-func-interl.btor.expanded.yml	false	false	19.341234	32.911027994938195
100	benchmarks/QF_BV/moxi-json/beem/iprotocol.5.prop1-func-interl.btor.expanded.yml	false	false	20.052922	20.439397980459034
101	benchmarks/QF_BV/moxi-json/beem/adding.5.prop1-back-serstep.btor.expanded.yml	false	false	20.200073	55.324631202965975
102	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-func-interl.btor.expanded.yml	false	false	20.338017	34.65442836843431
103	benchmarks/QF_BV/moxi-json/beem/iprotocol.6.prop1-func-interl.btor.expanded.yml	false	false	20.351139	21.542715827934444
104	benchmarks/QF_BV/moxi-json/beem/adding.6.prop1-back-serstep.btor.expanded.yml	false	false	21.245102	50.39600589964539
105	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p2.expanded.yml	true	true	22.978914	29.96101823449135
106	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-back-serstep.btor.expanded.yml	false	false	23.069851	54.47731628268957
107	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-back-serstep.btor.expanded.yml	false	false	23.438736	44.52038398291916
108	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p1.expanded.yml	true	true	23.684229	24.81170515716076
109	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-back-serstep.btor.expanded.yml	false	false	24.637314	35.57467211782932
110	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-back-serstep.btor.expanded.yml	false	false	25.659313	25.825430774129927
111	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-back-serstep.btor.expanded.yml	false	false	25.778205	34.69421191327274
112	benchmarks/QF_BV/moxi-json/svcomp/gcd_1_safe.c.expanded.yml	true	true	25.852502	31.84145223069936
113	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-func-interl.btor.expanded.yml	false	false	26.134439	50.616666809655726
114	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_BUG.cil.expanded.yml	false	false	28.331964	37.76362986676395
115	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4_BUG.cil.expanded.yml	false	false	28.342907	29.996654488146305
116	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-back-serstep.btor.expanded.yml	false	false	28.445659	33.18634432647377
117	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2.cil.expanded.yml	true	true	28.843982	37.44749459810555
118	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_BUG.cil.expanded.yml	false	false	29.212032	31.22551715467125
119	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4.cil.expanded.yml	true	true	29.429882	29.617060641758144
120	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3.cil.expanded.yml	true	true	29.573962	32.097727972082794
121	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-func-interl.btor.expanded.yml	false	false	29.839338	29.864410935901105
122	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_BUG.cil.expanded.yml	false	false	30.302582	31.581067631021142
123	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1.cil.expanded.yml	true	true	30.354923	33.86924385745078
124	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-func-interl.btor.expanded.yml	false	false	30.651731	32.27198603376746
125	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-func-interl.btor.expanded.yml	false	false	30.692105	38.436040001921356
126	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-func-interl.btor.expanded.yml	false	false	31.020592	67.64035769086331
127	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-func-interl.btor.expanded.yml	false	false	32.460845	33.30400172434747
128	benchmarks/QF_BV/moxi-json/vcegar/usb_phy_1.expanded.yml	false	false	34.144455	43.26199455931783
129	benchmarks/QF_BV/moxi-json/beem/adding.4.prop1-back-serstep.btor.expanded.yml	false	false	36.166301	65.76773803308606
130	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-back-serstep.btor.expanded.yml	false	false	37.291075	42.548987900838256
131	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-func-interl.btor.expanded.yml	false	false	41.913103	65.75845091138035
132	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-back-serstep.btor.expanded.yml	false	false	42.312119	70.2338294936344
133	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-func-interl.btor.expanded.yml	false	false	42.402694	42.47636293806136
134	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-back-serstep.btor.expanded.yml	false	false	42.466472	45.86342760827392
135	benchmarks/QF_BV/moxi-json/software/bubblesort_init-1.expanded.yml	true	true	43.522369	46.738756217993796
136	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-back-serstep.btor.expanded.yml	false	false	44.555208	44.57160989474505
137	benchmarks/QF_BV/moxi-json/beem/elevator_planning.1.prop1-func-interl.btor.expanded.yml	false	false	46.578305	47.88151792995632
138	benchmarks/QF_BV/moxi-json/software/bubblesort-1.expanded.yml	true	true	52.609098	60.72090448252857
139	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-func-interl.btor.expanded.yml	false	false	54.811261	54.812995463609695
140	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_2_BUG.cil.expanded.yml	false	false	57.425233	62.616216994822025
141	benchmarks/QF_BV/moxi-json/beem/adding.5.prop1-func-interl.btor.expanded.yml	false	false	59.113142	78.60006607044488
142	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-func-interl.btor.expanded.yml	false	false	65.001885	65.88494218885899
143	benchmarks/QF_BV/moxi-json/beem/loyd.1.prop1-func-interl.btor.expanded.yml	false	false	66.129975	66.21318166796118
144	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-func-interl.btor.expanded.yml	false	false	66.680775	66.74092992022634
145	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-func-interl.btor.expanded.yml	false	false	68.302983	104.46155667025596
146	benchmarks/QF_BV/moxi-json/beem/adding.4.prop1-func-interl.btor.expanded.yml	false	false	68.692581	86.50462367292494
147	benchmarks/QF_BV/moxi-json/beem/lann.8.prop1-func-interl.btor.expanded.yml	false	false	70.105111	70.94058525748551
148	benchmarks/QF_BV/moxi-json/beem/production_cell.4.prop1-back-serstep.btor.expanded.yml	false	false	70.435996	70.51918220240623
149	benchmarks/QF_BV/moxi-json/beem/iprotocol.7.prop1-func-interl.btor.expanded.yml	false	false	71.046341	78.57482967711985
150	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-1.expanded.yml	true	true	93.430006	95.31545878760517
151	benchmarks/QF_BV/moxi-json/beem/production_cell.2.prop1-back-serstep.btor.expanded.yml	false	false	99.891151	99.88793370127678
152	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-func-interl.btor.expanded.yml	false	false	105.906466	109.3516579773277
153	benchmarks/QF_BV/moxi-json/beem/adding.6.prop1-func-interl.btor.expanded.yml	false	false	109.686612	141.5899561746046
154	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-back-serstep.btor.expanded.yml	false	false	109.870232	116.42683808505535
155	benchmarks/QF_BV/moxi-json/beem/krebs.2.prop1-back-serstep.btor.expanded.yml	false	false	110.035503	110.8762875199318
156	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-back-serstep.btor.expanded.yml	false	false	121.838754	128.4292848361656
157	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-back-serstep.btor.expanded.yml	false	false	135.939994	137.16272583045065
158	benchmarks/QF_BV/moxi-json/beem/leader_filters.6.prop1-func-interl.btor.expanded.yml	false	false	140.211266	140.25799123756588
159	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-back-serstep.btor.expanded.yml	false	false	157.215699	167.39710402674973
160	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-func-interl.btor.expanded.yml	false	false	213.149139	214.849790180102
161	benchmarks/QF_BV/moxi-json/beem/szymanski.2.prop1-func-interl.btor.expanded.yml	false	false	225.731203	226.02245860453695
162	benchmarks/QF_BV/moxi-json/beem/fischer.7.prop1-func-interl.btor.expanded.yml	false	false	235.099169	244.50315923802555
163	benchmarks/QF_BV/moxi-json/software/bubblesort_init-2.expanded.yml	true	true	236.568039	237.48008265625685
164	benchmarks/QF_BV/moxi-json/software/bubblesort-2.expanded.yml	true	true	237.324871	239.19951774179935
165	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-2.expanded.yml	true	true	271.738212	272.92099368944764
166	benchmarks/QF_BV/moxi-json/beem/train-gate.1.prop1-func-interl.btor.expanded.yml	false	false	350.939393	352.0075536016375
167	benchmarks/QF_BV/moxi-json/beem/brp2.3.prop1-back-serstep.btor.expanded.yml	false	false	367.124591	384.71448224876076
168	benchmarks/QF_BV/moxi-json/beem/brp2.1.prop1-back-serstep.btor.expanded.yml	false	false	394.147781	400.08760063443333
169	benchmarks/QF_BV/moxi-json/beem/bakery.6.prop1-func-interl.btor.expanded.yml	false	false	429.691262	438.479856967926
170	benchmarks/QF_BV/moxi-json/beem/lamport.2.prop1-func-interl.btor.expanded.yml	false	false	441.442411	444.1815318344161
171	benchmarks/QF_BV/moxi-json/beem/krebs.3.prop1-back-serstep.btor.expanded.yml	false	false	526.086012	530.2658221852034
172	benchmarks/QF_BV/moxi-json/beem/brp2.3.prop1-func-interl.btor.expanded.yml	false	false	847.469142	851.0780446846038


==> eval-results/csv/moxichecker-mcflow.cputime.scatter.table.csv <==
tool	NaN	MoXIchecker 0.1-dev	MoXIchecker 0.1-dev	MoXI-MC-Flow 	MoXI-MC-Flow 
run set	NaN	moxichecker.kind-incr-msat.QF_BV	moxichecker.kind-incr-msat.QF_BV	moxi-mc-flow.avr-kind.QF_BV	moxi-mc-flow.avr-kind.QF_BV
benchmarks/QF_BV/moxi-json/	NaN	status	cputime (s)	status	cputime (s)
beem/adding.1.prop1-func-interl.btor.expanded.yml	false	false	8.043254	false	4.526381
beem/adding.2.prop1-back-serstep.btor.expanded.yml	false	false	23.195443	false	10.905917
beem/adding.2.prop1-func-interl.btor.expanded.yml	false	false	162.734071	false	28.088484
beem/adding.3.prop1-back-serstep.btor.expanded.yml	false	false	432.451632	false	22.367174
beem/adding.3.prop1-func-interl.btor.expanded.yml	false	false	475.019508	false	41.357721
beem/adding.4.prop1-back-serstep.btor.expanded.yml	false	false	716.008996	false	60.764589
beem/adding.4.prop1-func-interl.btor.expanded.yml	false	false	753.734099	false	50.858472
beem/adding.5.prop1-back-serstep.btor.expanded.yml	false	false	500.321171	false	21.725653
beem/adding.5.prop1-func-interl.btor.expanded.yml	false	false	742.762227	false	46.529293
beem/adding.6.prop1-back-serstep.btor.expanded.yml	false	false	330.441629	false	31.854391
beem/adding.6.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	false	124.358006
beem/anderson.1.prop1-back-serstep.btor.expanded.yml	false	false	0.769721	false	4.514082
beem/anderson.1.prop1-func-interl.btor.expanded.yml	false	false	5.728226	false	4.751618
beem/anderson.2.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/anderson.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/anderson.3.prop1-back-serstep.btor.expanded.yml	false	false	3.440879	false	23.045293
beem/anderson.3.prop1-func-interl.btor.expanded.yml	false	false	441.174995	false	15.980051
beem/anderson.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/anderson.5.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/anderson.6.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.2.prop1-back-serstep.btor.expanded.yml	false	false	2.324816	false	6.216128
beem/bakery.2.prop1-func-interl.btor.expanded.yml	false	false	33.618535	false	7.587577
beem/bakery.3.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.4.prop1-back-serstep.btor.expanded.yml	false	false	18.193851	false	22.709197
beem/bakery.4.prop1-func-interl.btor.expanded.yml	false	false	518.127493	false	48.153877
beem/bakery.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.6.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	false	598.701651
beem/bakery.7.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/bakery.8.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp.2.prop1-back-serstep.btor.expanded.yml	false	false	21.591966	false	10.059202
beem/brp.2.prop1-func-interl.btor.expanded.yml	false	false	75.003293	false	43.008235
beem/brp.3.prop1-back-serstep.btor.expanded.yml	false	false	25.060201	false	41.545736
beem/brp.3.prop1-func-interl.btor.expanded.yml	false	false	90.921739	false	55.647971
beem/brp2.1.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	false	127.950527
beem/brp2.1.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	false	728.7236
beem/brp2.1.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.1.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.1.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.1.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop3-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.2.prop3-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	false	120.957679
beem/brp2.3.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	false	436.581142
beem/brp2.3.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.3.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	false	541.946236
beem/brp2.4.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.4.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	false	348.469349
beem/brp2.5.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.5.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop2-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/brp2.6.prop3-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/collision.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/collision.2.prop1-func-interl.btor.expanded.yml	false	false	20.181926	false	18.690303
beem/collision.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/cyclic_scheduler.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/cyclic_scheduler.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/cyclic_scheduler.2.prop1-back-serstep.btor.expanded.yml	false	false	12.448307	false	5.709605
beem/cyclic_scheduler.2.prop1-func-interl.btor.expanded.yml	false	false	13.20279	false	11.891929
beem/cyclic_scheduler.3.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/cyclic_scheduler.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/cyclic_scheduler.4.prop1-back-serstep.btor.expanded.yml	false	false	90.414731	ERROR (1)	NaN
beem/cyclic_scheduler.4.prop1-func-interl.btor.expanded.yml	false	false	111.256938	false	57.403031
beem/elevator.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/elevator.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/elevator.2.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/elevator.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/elevator_planning.1.prop1-func-interl.btor.expanded.yml	false	false	49.944291	false	43.628169
beem/elevator_planning.3.prop1-back-serstep.btor.expanded.yml	false	false	8.620407	false	122.700027
beem/elevator_planning.3.prop1-func-interl.btor.expanded.yml	false	false	21.267338	false	18.542021
beem/fischer.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.2.prop1-back-serstep.btor.expanded.yml	false	false	8.705927	false	7.304893
beem/fischer.2.prop1-func-interl.btor.expanded.yml	false	false	12.840855	false	8.165959
beem/fischer.3.prop1-back-serstep.btor.expanded.yml	false	false	16.933094	false	36.884301
beem/fischer.3.prop1-func-interl.btor.expanded.yml	false	false	29.182429	false	21.876198
beem/fischer.4.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.5.prop1-back-serstep.btor.expanded.yml	false	false	42.387475	false	148.12136
beem/fischer.5.prop1-func-interl.btor.expanded.yml	false	false	64.414949	false	66.6186
beem/fischer.6.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/fischer.7.prop1-func-interl.btor.expanded.yml	false	false	64.324372	false	238.077699
beem/iprotocol.1.prop1-back-serstep.btor.expanded.yml	false	false	2.097036	false	25.683048
beem/iprotocol.1.prop1-func-interl.btor.expanded.yml	false	false	3.627589	false	7.200724
beem/iprotocol.2.prop1-back-serstep.btor.expanded.yml	false	false	1.974198	false	28.026242
beem/iprotocol.2.prop1-func-interl.btor.expanded.yml	false	false	2.758019	false	7.280033
beem/iprotocol.3.prop1-back-serstep.btor.expanded.yml	false	false	2.598169	false	44.374942
beem/iprotocol.3.prop1-func-interl.btor.expanded.yml	false	false	3.93001	false	8.021382
beem/iprotocol.4.prop1-back-serstep.btor.expanded.yml	false	false	3.631856	false	105.504173
beem/iprotocol.4.prop1-func-interl.btor.expanded.yml	false	false	3.278677	false	10.428239
beem/iprotocol.5.prop1-func-interl.btor.expanded.yml	false	false	4.743344	false	21.515414
beem/iprotocol.6.prop1-func-interl.btor.expanded.yml	false	false	4.688195	false	21.385031
beem/iprotocol.7.prop1-func-interl.btor.expanded.yml	false	false	5.639232	false	70.046146
beem/krebs.1.prop1-back-serstep.btor.expanded.yml	false	false	5.60424	false	7.088899
beem/krebs.2.prop1-back-serstep.btor.expanded.yml	false	false	178.266379	false	106.035129
beem/krebs.3.prop1-back-serstep.btor.expanded.yml	false	TIMEOUT	NaN	false	311.245949
beem/lamport.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.2.prop1-back-serstep.btor.expanded.yml	false	false	13.524087	false	12.359024
beem/lamport.2.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	false	582.425679
beem/lamport.3.prop1-back-serstep.btor.expanded.yml	false	false	4.59606	false	6.100643
beem/lamport.3.prop1-func-interl.btor.expanded.yml	false	false	244.893689	false	88.047669
beem/lamport.5.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/lamport.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.6.prop1-back-serstep.btor.expanded.yml	false	false	26.25416	ERROR (1)	NaN
beem/lamport.6.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.7.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/lamport.7.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lamport.8.prop1-back-serstep.btor.expanded.yml	false	false	28.203119	ERROR (1)	NaN
beem/lamport.8.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.1.prop1-back-serstep.btor.expanded.yml	false	false	3.943505	false	19.123406
beem/lann.1.prop1-func-interl.btor.expanded.yml	false	false	12.344357	false	9.544214
beem/lann.2.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.3.prop1-back-serstep.btor.expanded.yml	false	false	8.467233	false	12.572809
beem/lann.3.prop1-func-interl.btor.expanded.yml	false	false	75.577305	false	87.924022
beem/lann.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.5.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/lann.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/lann.6.prop1-back-serstep.btor.expanded.yml	false	false	11.28296	false	137.873005
beem/lann.6.prop1-func-interl.btor.expanded.yml	false	false	32.94242	false	44.851655
beem/lann.7.prop1-back-serstep.btor.expanded.yml	false	false	16.620696	false	24.880374
beem/lann.7.prop1-func-interl.btor.expanded.yml	false	false	147.842109	false	178.819354
beem/lann.8.prop1-func-interl.btor.expanded.yml	false	false	71.072896	false	82.074265
beem/leader_filters.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.2.prop1-back-serstep.btor.expanded.yml	false	false	1.802448	false	12.895046
beem/leader_filters.2.prop1-func-interl.btor.expanded.yml	false	false	67.417816	false	32.450086
beem/leader_filters.3.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/leader_filters.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.4.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/leader_filters.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.5.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/leader_filters.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/leader_filters.6.prop1-back-serstep.btor.expanded.yml	false	false	4.879235	ERROR (1)	NaN
beem/leader_filters.6.prop1-func-interl.btor.expanded.yml	false	false	206.364558	false	131.553504
beem/leader_filters.7.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/loyd.1.prop1-func-interl.btor.expanded.yml	false	false	80.662451	false	67.883886
beem/mcs.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.2.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.3.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/mcs.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.4.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/mcs.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.5.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/mcs.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/mcs.6.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/mcs.6.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.2.prop1-back-serstep.btor.expanded.yml	false	false	4.428469	false	5.130606
beem/peterson.2.prop1-func-interl.btor.expanded.yml	false	false	181.66295	false	31.106178
beem/peterson.3.prop1-back-serstep.btor.expanded.yml	false	false	1.068709	false	4.211077
beem/peterson.3.prop1-func-interl.btor.expanded.yml	false	false	34.339144	false	8.841067
beem/peterson.4.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.4.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.5.prop1-back-serstep.btor.expanded.yml	false	false	15.614769	false	10.057739
beem/peterson.5.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.6.prop1-back-serstep.btor.expanded.yml	false	false	2.637685	false	5.495801
beem/peterson.6.prop1-func-interl.btor.expanded.yml	false	false	372.416426	false	49.446645
beem/peterson.7.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/peterson.7.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/production_cell.1.prop1-back-serstep.btor.expanded.yml	false	false	0.557142	false	4.440098
beem/production_cell.1.prop1-func-interl.btor.expanded.yml	false	false	0.437452	false	4.275118
beem/production_cell.2.prop1-back-serstep.btor.expanded.yml	false	false	174.052835	false	32.186011
beem/production_cell.2.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/production_cell.3.prop1-back-serstep.btor.expanded.yml	false	false	0.723277	ERROR (1)	NaN
beem/production_cell.3.prop1-func-interl.btor.expanded.yml	false	false	0.469682	false	5.432735
beem/production_cell.4.prop1-back-serstep.btor.expanded.yml	false	false	183.723876	false	30.611232
beem/production_cell.4.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	TIMEOUT	NaN
beem/production_cell.5.prop1-back-serstep.btor.expanded.yml	false	false	0.785226	ERROR (1)	NaN
beem/production_cell.5.prop1-func-interl.btor.expanded.yml	false	false	0.544647	false	6.745461
beem/production_cell.6.prop1-back-serstep.btor.expanded.yml	false	false	1.143485	ERROR (1)	NaN
beem/production_cell.6.prop1-func-interl.btor.expanded.yml	false	false	0.577712	false	9.83034
beem/protocols.1.prop1-back-serstep.btor.expanded.yml	false	false	1.147424	false	3.557882
beem/protocols.1.prop1-func-interl.btor.expanded.yml	false	false	1.356426	false	4.033486
beem/protocols.2.prop1-back-serstep.btor.expanded.yml	false	false	1.298912	false	3.643323
beem/protocols.2.prop1-func-interl.btor.expanded.yml	false	false	1.589123	false	4.361659
beem/protocols.3.prop1-back-serstep.btor.expanded.yml	false	false	1.66217	false	3.9363
beem/protocols.3.prop1-func-interl.btor.expanded.yml	false	false	1.89457	false	4.626817
beem/protocols.4.prop1-back-serstep.btor.expanded.yml	false	false	1.642981	false	4.007097
beem/protocols.4.prop1-func-interl.btor.expanded.yml	false	false	1.952799	false	4.64039
beem/protocols.5.prop1-back-serstep.btor.expanded.yml	false	false	1.606556	false	3.982985
beem/protocols.5.prop1-func-interl.btor.expanded.yml	false	false	2.002625	false	4.633133
beem/resistance.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.1.prop1-func-interl.btor.expanded.yml	true	true	0.532131	true	4.216906
beem/resistance.1.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.1.prop2-func-interl.btor.expanded.yml	true	true	0.6048319999999999	true	4.289918
beem/resistance.1.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.1.prop3-func-interl.btor.expanded.yml	true	true	0.576383	true	4.22246
beem/resistance.2.prop1-back-serstep.btor.expanded.yml	false	false	1.886895	false	44.793929
beem/resistance.2.prop1-func-interl.btor.expanded.yml	false	false	1.020243	false	7.760759
beem/resistance.2.prop2-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.2.prop2-func-interl.btor.expanded.yml	true	true	0.637983	true	7.162666
beem/resistance.2.prop3-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/resistance.2.prop3-func-interl.btor.expanded.yml	true	true	0.619406	true	7.130733
beem/rether.1.prop1-back-serstep.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/rether.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/rether.2.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/szymanski.1.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
beem/szymanski.2.prop1-func-interl.btor.expanded.yml	false	false	841.774753	false	286.389119
beem/szymanski.3.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/szymanski.4.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	ERROR (1)	NaN
beem/szymanski.5.prop1-func-interl.btor.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
beem/train-gate.1.prop1-func-interl.btor.expanded.yml	false	TIMEOUT	NaN	false	274.651795
invgen/MADWiFi-encode_ie_ok.c.expanded.yml	false	false	0.71719	false	3.364423
invgen/NetBSD_loop.c.expanded.yml	false	false	0.459751	false	3.079811
invgen/SpamAssassin-loop.c.expanded.yml	false	false	0.96723	false	5.258558
invgen/SpamAssassin-loop_ok.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/apache-escape-absolute.c.expanded.yml	true	true	2.77945	true	7.23246
invgen/apache-get-tag.c.expanded.yml	true	true	0.953659	true	5.985149
invgen/bind_expands_vars2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/bound.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/down.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/fragtest_simple.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/gulwani_cegar1.c.expanded.yml	true	true	0.42356	true	2.898722
invgen/gulwani_cegar2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/gulwani_fig1a.c.expanded.yml	false	false	0.46648	false	3.062331
invgen/id_build.c.expanded.yml	true	true	1.654839	true	5.737004
invgen/ken-imp.c.expanded.yml	true	true	0.514021	true	2.822207
invgen/mergesort.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if1.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if4.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if5.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if6.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nest-if7.c.expanded.yml	true	true	1.621011	true	4.084521
invgen/nest-if8.c.expanded.yml	false	false	0.543608	false	3.184726
invgen/nest-len.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested1.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested4.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested5.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested6.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/nested7.c.expanded.yml	false	false	2.715589	false	6.284675
invgen/nested8.c.expanded.yml	false	false	0.84456	false	5.275745
invgen/nested9.c.expanded.yml	false	false	2.065589	false	3.880017
invgen/puzzle1.c.expanded.yml	true	true	0.437652	true	2.957702
invgen/rajamani_1.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/sendmail-close-angle.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/sendmail-mime-fromqp.c.expanded.yml	true	true	0.429518	true	2.897807
invgen/sendmail-mime7to8_arr_three_chars_no_test_ok.c.expanded.yml	true	true	0.520308	true	2.974393
invgen/seq-len.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/seq-proc.c.expanded.yml	true	true	0.418295	true	3.01509
invgen/seq-sim.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/seq-z3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/seq.c.expanded.yml	true	true	0.421617	true	2.949974
invgen/seq2.c.expanded.yml	true	true	0.425452	true	3.023392
invgen/seq3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/seq4.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/simple.c.expanded.yml	true	true	0.544001	true	3.035087
invgen/simple_if.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/simple_nest.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/split.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/string_concat-noarr.c.expanded.yml	true	true	0.401903	true	2.890846
invgen/svd-some-loop.c.expanded.yml	false	false	3.450084	false	8.666082
invgen/svd.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
invgen/svd1.c.expanded.yml	false	false	2.47213	false	9.39447
invgen/svd2.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/svd3.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/svd4.c.expanded.yml	false	false	1.733358	false	8.396167
invgen/up-nested.c.expanded.yml	true	true	0.397638	true	2.833455
invgen/up.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
invgen/up2.c.expanded.yml	true	true	0.415662	true	2.91899
invgen/up3.c.expanded.yml	true	true	0.413926	true	2.936504
invgen/up4.c.expanded.yml	true	true	0.410044	true	2.90723
invgen/up5.c.expanded.yml	true	true	0.395177	true	2.93134
software/bubblesort-1.expanded.yml	true	true	26.368558	true	57.329154
software/bubblesort-2.expanded.yml	true	true	220.559488	true	264.54973
software/bubblesort_init-1.expanded.yml	true	true	23.284567	true	53.154838
software/bubblesort_init-2.expanded.yml	true	true	163.011958	true	248.34102
software/simple_array_inversion-1.expanded.yml	true	true	4.689444	true	98.68646
software/simple_array_inversion-2.expanded.yml	true	true	8.151382	true	271.553355
svcomp/gcd_1_safe.c.expanded.yml	true	TIMEOUT	NaN	true	37.516633
svcomp/gcd_2_safe.c.expanded.yml	true	TIMEOUT	NaN	true	25.306784
svcomp/gcd_3_safe.c.expanded.yml	true	TIMEOUT	NaN	true	27.532651
svcomp/gcd_4_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/interleave_bits_safe.c.expanded.yml	true	true	75.547379	true	9.893399
svcomp/jain_1_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_2_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_4_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_5_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_6_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/jain_7_safe.c.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/kbfiltr_simpl1.cil.expanded.yml	false	false	0.903445	false	11.180329
svcomp/kbfiltr_simpl2.cil.expanded.yml	false	false	1.427195	ERROR (1)	NaN
svcomp/kbfiltr_simpl2_BUG.cil.expanded.yml	false	false	4.379491	ERROR (1)	NaN
svcomp/modulus_safe.c.expanded.yml	true	true	20.808967	true	9.23542
svcomp/num_conversion_1_safe.c.expanded.yml	true	true	1.610904	true	3.693435
svcomp/num_conversion_2_safe.c.expanded.yml	true	true	2.340444	true	3.766667
svcomp/parity_safe.c.expanded.yml	true	true	136.321153	true	17.391199
svcomp/s3_clnt_1.cil.expanded.yml	true	true	17.331535	true	36.185431
svcomp/s3_clnt_1_BUG.cil.expanded.yml	false	false	9.944087	false	35.263451
svcomp/s3_clnt_1_safe.BV.c.cil.c.expanded.yml	true	true	256.048973	ERROR (1)	NaN
svcomp/s3_clnt_1_unsafe.BV.c.cil.c.expanded.yml	false	false	20.957137	ERROR (1)	NaN
svcomp/s3_clnt_2.cil.expanded.yml	true	true	16.341693	true	36.837347
svcomp/s3_clnt_2_BUG.cil.expanded.yml	false	false	10.158161	false	33.363834
svcomp/s3_clnt_2_safe.BV.c.cil.c.expanded.yml	true	true	37.83205	ERROR (1)	NaN
svcomp/s3_clnt_2_unsafe.BV.c.cil.c.expanded.yml	false	false	34.898251	ERROR (1)	NaN
svcomp/s3_clnt_3.cil.expanded.yml	true	true	17.275127	true	36.175957
svcomp/s3_clnt_3_BUG.cil.expanded.yml	false	false	10.359836	false	34.451203
svcomp/s3_clnt_3_safe.BV.c.cil.c.expanded.yml	true	true	28.058048	ERROR (1)	NaN
svcomp/s3_clnt_3_unsafe.BV.c.cil.c.expanded.yml	false	false	13.488739	ERROR (1)	NaN
svcomp/s3_clnt_4.cil.expanded.yml	true	true	16.462393	true	34.848651
svcomp/s3_clnt_4_BUG.cil.expanded.yml	false	false	10.125044	false	33.409037
svcomp/s3_srvr_1.cil.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_10.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_11.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_12.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_13.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_14.cil.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_15.cil.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_16.cil.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_1_BUG.cil.expanded.yml	false	false	7.417826	ERROR (1)	NaN
svcomp/s3_srvr_1_safe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_1_unsafe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_2.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_2_BUG.cil.expanded.yml	false	false	7.667786	false	58.921046
svcomp/s3_srvr_2_safe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_2_unsafe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_3.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_3_safe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_3_unsafe.BV.c.cil.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_4.cil.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
svcomp/s3_srvr_6.cil.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_7.cil.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_8.cil.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/s3_srvr_9.cil.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/soft_float_2_safe.c.cil.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/soft_float_3_safe.c.cil.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
svcomp/soft_float_4_safe.c.cil.c.expanded.yml	true	true	62.993579	ERROR (1)	NaN
svcomp/soft_float_5_safe.c.cil.c.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
systemc/mem_slave_tlm.1.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
systemc/mem_slave_tlm.2.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
systemc/mem_slave_tlm.3.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
systemc/mem_slave_tlm.4.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
systemc/mem_slave_tlm.5.expanded.yml	true	TIMEOUT	NaN	ERROR (1)	NaN
systemc/pc_sfifo_1.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
vcegar/itc99_b13_p10.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
vcegar/itc99_b13_p13.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
vcegar/pj_icu_icctl_p1.expanded.yml	true	true	1.143805	true	23.094542
vcegar/pj_icu_icctl_p2.expanded.yml	true	true	1.136279	true	23.640504
vcegar/sdlx_control.expanded.yml	false	false	1.094376	false	9.720668
vcegar/usb_phy_1.expanded.yml	false	false	209.91088	false	26.527456
vis/bcuvis32.expanded.yml	true	true	0.538624	true	4.344948
vis/fru32_p1.expanded.yml	false	false	0.451563	false	3.930678
vis/fru32_p2.expanded.yml	false	false	0.500761	false	4.024132
vis/fru32_p3.expanded.yml	false	false	0.427545	false	3.970553
vis/ibuf.expanded.yml	false	false	0.432036	false	3.765882
vis/rotate32.expanded.yml	false	false	0.521071	false	4.499835
vis/spinner32.expanded.yml	false	false	0.661543	false	8.884135
vis/vMiim_p1.expanded.yml	true	TIMEOUT	NaN	TIMEOUT	NaN
vis/vMiim_p2.expanded.yml	false	false	0.940692	false	5.745199
vis/vlunc.expanded.yml	false	false	0.46476	false	3.102954


==> eval-results/csv/moxichecker.kind-incr-msat.QF_BV.quantile.csv <==
1	benchmarks/QF_BV/moxi-json/invgen/up5.c.expanded.yml	true	true	0.395177	7.358065973967314
2	benchmarks/QF_BV/moxi-json/invgen/up-nested.c.expanded.yml	true	true	0.397638	2.1648540291935205
3	benchmarks/QF_BV/moxi-json/invgen/string_concat-noarr.c.expanded.yml	true	true	0.401903	4.317946018651128
4	benchmarks/QF_BV/moxi-json/invgen/up4.c.expanded.yml	true	true	0.410044	8.684780105948448
5	benchmarks/QF_BV/moxi-json/invgen/up3.c.expanded.yml	true	true	0.413926	3.746311502531171
6	benchmarks/QF_BV/moxi-json/invgen/up2.c.expanded.yml	true	true	0.415662	0.61348856985569
7	benchmarks/QF_BV/moxi-json/invgen/seq-proc.c.expanded.yml	true	true	0.418295	10.849735914729536
8	benchmarks/QF_BV/moxi-json/invgen/seq.c.expanded.yml	true	true	0.421617	5.80053349211812
9	benchmarks/QF_BV/moxi-json/invgen/gulwani_cegar1.c.expanded.yml	true	true	0.42356	52.588444938883185
10	benchmarks/QF_BV/moxi-json/invgen/seq2.c.expanded.yml	true	true	0.425452	9.604216855019331
11	benchmarks/QF_BV/moxi-json/vis/fru32_p3.expanded.yml	false	false	0.427545	0.43478976655751467
12	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime-fromqp.c.expanded.yml	true	true	0.429518	17.51197180058807
13	benchmarks/QF_BV/moxi-json/vis/ibuf.expanded.yml	false	false	0.432036	0.6369877411052585
14	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-func-interl.btor.expanded.yml	false	false	0.437452	2.053161454387009
15	benchmarks/QF_BV/moxi-json/invgen/puzzle1.c.expanded.yml	true	true	0.437652	0.5276843663305044
16	benchmarks/QF_BV/moxi-json/vis/fru32_p1.expanded.yml	false	false	0.451563	0.4582404037937522
17	benchmarks/QF_BV/moxi-json/invgen/NetBSD_loop.c.expanded.yml	false	false	0.459751	6.2233982076868415
18	benchmarks/QF_BV/moxi-json/vis/vlunc.expanded.yml	false	false	0.46476	0.4717062273994088
19	benchmarks/QF_BV/moxi-json/invgen/gulwani_fig1a.c.expanded.yml	false	false	0.46648	0.7258018953725696
20	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-func-interl.btor.expanded.yml	false	false	0.469682	3.4456840017810464
21	benchmarks/QF_BV/moxi-json/vis/fru32_p2.expanded.yml	false	false	0.500761	0.481433211825788
22	benchmarks/QF_BV/moxi-json/invgen/ken-imp.c.expanded.yml	true	true	0.514021	5.171414163894951
23	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime7to8_arr_three_chars_no_test_ok.c.expanded.yml	true	true	0.520308	20.087731433101
24	benchmarks/QF_BV/moxi-json/vis/rotate32.expanded.yml	false	false	0.521071	0.5443352367728949
25	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop1-func-interl.btor.expanded.yml	true	true	0.532131	49.66294244211167
26	benchmarks/QF_BV/moxi-json/vis/bcuvis32.expanded.yml	true	true	0.538624	0.5198040781542659
27	benchmarks/QF_BV/moxi-json/invgen/nest-if8.c.expanded.yml	false	false	0.543608	1.779570766724646
28	benchmarks/QF_BV/moxi-json/invgen/simple.c.expanded.yml	true	true	0.544001	14.85242299363017
29	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-func-interl.btor.expanded.yml	false	false	0.544647	2.779573207721114
30	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-back-serstep.btor.expanded.yml	false	false	0.557142	5.900552349165082
31	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop3-func-interl.btor.expanded.yml	true	true	0.576383	11.587359007447958
32	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-func-interl.btor.expanded.yml	false	false	0.577712	31.090586561709642
33	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop2-func-interl.btor.expanded.yml	true	true	0.6048319999999999	8.918307516723871
34	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop3-func-interl.btor.expanded.yml	true	true	0.619406	0.7343370988965034
35	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop2-func-interl.btor.expanded.yml	true	true	0.637983	24.198418823070824
36	benchmarks/QF_BV/moxi-json/vis/spinner32.expanded.yml	false	false	0.661543	0.6733773527666926
37	benchmarks/QF_BV/moxi-json/invgen/MADWiFi-encode_ie_ok.c.expanded.yml	false	false	0.71719	38.332615392282605
38	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-back-serstep.btor.expanded.yml	false	false	0.723277	4.574394981376827
39	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-back-serstep.btor.expanded.yml	false	false	0.769721	6.094876883551478
40	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-back-serstep.btor.expanded.yml	false	false	0.785226	2.3543265350162983
41	benchmarks/QF_BV/moxi-json/invgen/nested8.c.expanded.yml	false	false	0.84456	17.471662728115916
42	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl1.cil.expanded.yml	false	false	0.903445	6.456255936995149
43	benchmarks/QF_BV/moxi-json/vis/vMiim_p2.expanded.yml	false	false	0.940692	1.1071063848212361
44	benchmarks/QF_BV/moxi-json/invgen/apache-get-tag.c.expanded.yml	true	true	0.953659	16.015832136385143
45	benchmarks/QF_BV/moxi-json/invgen/SpamAssassin-loop.c.expanded.yml	false	false	0.96723	5.261920352466404
46	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-func-interl.btor.expanded.yml	false	false	1.020243	42.092542838305235
47	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-back-serstep.btor.expanded.yml	false	false	1.068709	1.1043722182512283
48	benchmarks/QF_BV/moxi-json/vcegar/sdlx_control.expanded.yml	false	false	1.094376	1.1017130706459284
49	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p2.expanded.yml	true	true	1.136279	1.1479127975180745
50	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-back-serstep.btor.expanded.yml	false	false	1.143485	1.8820150643587112
51	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p1.expanded.yml	true	true	1.143805	1.2215420650318265
52	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-back-serstep.btor.expanded.yml	false	false	1.147424	38.44345893431455
53	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-back-serstep.btor.expanded.yml	false	false	1.298912	43.53739497996867
54	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-func-interl.btor.expanded.yml	false	false	1.356426	3.3408327922225
55	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl2.cil.expanded.yml	false	false	1.427195	8.320034241303802
56	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-func-interl.btor.expanded.yml	false	false	1.589123	14.075313741341233
57	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-back-serstep.btor.expanded.yml	false	false	1.606556	23.6627089465037
58	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_1_safe.c.expanded.yml	true	true	1.610904	5.655330772511661
59	benchmarks/QF_BV/moxi-json/invgen/nest-if7.c.expanded.yml	true	true	1.621011	3.8805923759937286
60	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-back-serstep.btor.expanded.yml	false	false	1.642981	4.694595420733094
61	benchmarks/QF_BV/moxi-json/invgen/id_build.c.expanded.yml	true	true	1.654839	1.7265326250344515
62	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-back-serstep.btor.expanded.yml	false	false	1.66217	36.37451029475778
63	benchmarks/QF_BV/moxi-json/invgen/svd4.c.expanded.yml	false	false	1.733358	3.5045674443244934
64	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-back-serstep.btor.expanded.yml	false	false	1.802448	1.8196625914424658
65	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-back-serstep.btor.expanded.yml	false	false	1.886895	20.914719176478684
66	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-func-interl.btor.expanded.yml	false	false	1.89457	15.33668239414692
67	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-func-interl.btor.expanded.yml	false	false	1.952799	38.143270248547196
68	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-back-serstep.btor.expanded.yml	false	false	1.974198	2.9817522410303354
69	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-func-interl.btor.expanded.yml	false	false	2.002625	28.395772790536284
70	benchmarks/QF_BV/moxi-json/invgen/nested9.c.expanded.yml	false	false	2.065589	7.559868759475648
71	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-back-serstep.btor.expanded.yml	false	false	2.097036	4.1434840159490705
72	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-back-serstep.btor.expanded.yml	false	false	2.324816	21.509632314555347
73	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_2_safe.c.expanded.yml	true	true	2.340444	3.7431930722668767
74	benchmarks/QF_BV/moxi-json/invgen/svd1.c.expanded.yml	false	false	2.47213	10.092093803919852
75	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-back-serstep.btor.expanded.yml	false	false	2.598169	2.6857513142749667
76	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-back-serstep.btor.expanded.yml	false	false	2.637685	3.269997821189463
77	benchmarks/QF_BV/moxi-json/invgen/nested7.c.expanded.yml	false	false	2.715589	6.166205377317965
78	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-func-interl.btor.expanded.yml	false	false	2.758019	2.7871244587004185
79	benchmarks/QF_BV/moxi-json/invgen/apache-escape-absolute.c.expanded.yml	true	true	2.77945	16.577504732646048
80	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-func-interl.btor.expanded.yml	false	false	3.278677	3.343156920745969
81	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-back-serstep.btor.expanded.yml	false	false	3.440879	9.034085085615516
82	benchmarks/QF_BV/moxi-json/invgen/svd-some-loop.c.expanded.yml	false	false	3.450084	3.554604794830084
83	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-func-interl.btor.expanded.yml	false	false	3.627589	3.65511610545218
84	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-back-serstep.btor.expanded.yml	false	false	3.631856	3.669018790125847
85	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-func-interl.btor.expanded.yml	false	false	3.93001	3.9547084029763937
86	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-back-serstep.btor.expanded.yml	false	false	3.943505	3.963522686623037
87	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl2_BUG.cil.expanded.yml	false	false	4.379491	12.616985828615725
88	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-back-serstep.btor.expanded.yml	false	false	4.428469	6.660076569765806
89	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-back-serstep.btor.expanded.yml	false	false	4.59606	5.664039085619152
90	benchmarks/QF_BV/moxi-json/beem/iprotocol.6.prop1-func-interl.btor.expanded.yml	false	false	4.688195	5.740177545696497
91	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-1.expanded.yml	true	true	4.689444	16.185922479256988
92	benchmarks/QF_BV/moxi-json/beem/iprotocol.5.prop1-func-interl.btor.expanded.yml	false	false	4.743344	6.781847815029323
93	benchmarks/QF_BV/moxi-json/beem/leader_filters.6.prop1-back-serstep.btor.expanded.yml	false	false	4.879235	5.054493648931384
94	benchmarks/QF_BV/moxi-json/beem/krebs.1.prop1-back-serstep.btor.expanded.yml	false	false	5.60424	6.734304610639811
95	benchmarks/QF_BV/moxi-json/beem/iprotocol.7.prop1-func-interl.btor.expanded.yml	false	false	5.639232	5.713547290302813
96	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-func-interl.btor.expanded.yml	false	false	5.728226	5.90045334585011
97	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_1_BUG.cil.expanded.yml	false	false	7.417826	7.466735176742077
98	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_2_BUG.cil.expanded.yml	false	false	7.667786	7.6894760876894
99	benchmarks/QF_BV/moxi-json/beem/adding.1.prop1-func-interl.btor.expanded.yml	false	false	8.043254	8.187779464758933
100	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-2.expanded.yml	true	true	8.151382	21.116440596990287
101	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-back-serstep.btor.expanded.yml	false	false	8.467233	8.48437133897096
102	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-back-serstep.btor.expanded.yml	false	false	8.620407	16.53134375065565
103	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-back-serstep.btor.expanded.yml	false	false	8.705927	46.36561334319413
104	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_BUG.cil.expanded.yml	false	false	9.944087	16.737713913433254
105	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4_BUG.cil.expanded.yml	false	false	10.125044	10.176680160686374
106	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_BUG.cil.expanded.yml	false	false	10.158161	10.247742725536227
107	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_BUG.cil.expanded.yml	false	false	10.359836	10.4203533353284
108	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-back-serstep.btor.expanded.yml	false	false	11.28296	11.302254623733461
109	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-func-interl.btor.expanded.yml	false	false	12.344357	12.391241104342043
110	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-back-serstep.btor.expanded.yml	false	false	12.448307	40.85054138302803
111	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-func-interl.btor.expanded.yml	false	false	12.840855	43.22983249556273
112	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-func-interl.btor.expanded.yml	false	false	13.20279	80.47477656044066
113	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_unsafe.BV.c.cil.c.expanded.yml	false	false	13.488739	13.533263720571995
114	benchmarks/QF_BV/moxi-json/beem/lamport.2.prop1-back-serstep.btor.expanded.yml	false	false	13.524087	13.673846552148461
115	benchmarks/QF_BV/moxi-json/beem/peterson.5.prop1-back-serstep.btor.expanded.yml	false	false	15.614769	15.642770586535335
116	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2.cil.expanded.yml	true	true	16.341693	16.42275521438569
117	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4.cil.expanded.yml	true	true	16.462393	17.905335356481373
118	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-back-serstep.btor.expanded.yml	false	false	16.620696	16.683085091412067
119	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-back-serstep.btor.expanded.yml	false	false	16.933094	42.144535917788744
120	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3.cil.expanded.yml	true	true	17.275127	18.612400520592928
121	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1.cil.expanded.yml	true	true	17.331535	22.854609141126275
122	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-back-serstep.btor.expanded.yml	false	false	18.193851	67.0792282493785
123	benchmarks/QF_BV/moxi-json/beem/collision.2.prop1-func-interl.btor.expanded.yml	false	false	20.181926	21.678866499103606
124	benchmarks/QF_BV/moxi-json/svcomp/modulus_safe.c.expanded.yml	true	true	20.808967	20.831140523776412
125	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_unsafe.BV.c.cil.c.expanded.yml	false	false	20.957137	21.033048383891582
126	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-func-interl.btor.expanded.yml	false	false	21.267338	37.71396777033806
127	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-back-serstep.btor.expanded.yml	false	false	21.591966	73.59836778603494
128	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-back-serstep.btor.expanded.yml	false	false	23.195443	23.718170123174787
129	benchmarks/QF_BV/moxi-json/software/bubblesort_init-1.expanded.yml	true	true	23.284567	36.190777603536844
130	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-back-serstep.btor.expanded.yml	false	false	25.060201	68.54977214150131
131	benchmarks/QF_BV/moxi-json/beem/lamport.6.prop1-back-serstep.btor.expanded.yml	false	false	26.25416	26.337805598042905
132	benchmarks/QF_BV/moxi-json/software/bubblesort-1.expanded.yml	true	true	26.368558	26.409588317386806
133	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_safe.BV.c.cil.c.expanded.yml	true	true	28.058048	28.12965578492731
134	benchmarks/QF_BV/moxi-json/beem/lamport.8.prop1-back-serstep.btor.expanded.yml	false	false	28.203119	28.416826577857137
135	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-func-interl.btor.expanded.yml	false	false	29.182429	30.975416120141745
136	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-func-interl.btor.expanded.yml	false	false	32.94242	32.99532636348158
137	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-func-interl.btor.expanded.yml	false	false	33.618535	51.1690010400489
138	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-func-interl.btor.expanded.yml	false	false	34.339144	34.39998980239034
139	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_unsafe.BV.c.cil.c.expanded.yml	false	false	34.898251	34.98454200848937
140	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_safe.BV.c.cil.c.expanded.yml	true	true	37.83205	37.9429550524801
141	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-back-serstep.btor.expanded.yml	false	false	42.387475	43.34422573912889
142	benchmarks/QF_BV/moxi-json/beem/elevator_planning.1.prop1-func-interl.btor.expanded.yml	false	false	49.944291	65.22582698985934
143	benchmarks/QF_BV/moxi-json/svcomp/soft_float_4_safe.c.cil.c.expanded.yml	true	true	62.993579	63.03065587114543
144	benchmarks/QF_BV/moxi-json/beem/fischer.7.prop1-func-interl.btor.expanded.yml	false	false	64.324372	66.66574872285128
145	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-func-interl.btor.expanded.yml	false	false	64.414949	67.42308383155614
146	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-func-interl.btor.expanded.yml	false	false	67.417816	67.44979798234999
147	benchmarks/QF_BV/moxi-json/beem/lann.8.prop1-func-interl.btor.expanded.yml	false	false	71.072896	71.1457277610898
148	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-func-interl.btor.expanded.yml	false	false	75.003293	99.51716456189752
149	benchmarks/QF_BV/moxi-json/svcomp/interleave_bits_safe.c.expanded.yml	true	true	75.547379	75.88371989130974
150	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-func-interl.btor.expanded.yml	false	false	75.577305	75.68544201366603
151	benchmarks/QF_BV/moxi-json/beem/loyd.1.prop1-func-interl.btor.expanded.yml	false	false	80.662451	80.92912485636771
152	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-back-serstep.btor.expanded.yml	false	false	90.414731	97.73847481701523
153	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-func-interl.btor.expanded.yml	false	false	90.921739	150.61381874792278
154	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-func-interl.btor.expanded.yml	false	false	111.256938	141.09078349918127
155	benchmarks/QF_BV/moxi-json/svcomp/parity_safe.c.expanded.yml	true	true	136.321153	136.42884447053075
156	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-func-interl.btor.expanded.yml	false	false	147.842109	147.95673637837172
157	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-func-interl.btor.expanded.yml	false	false	162.734071	163.02326618600637
158	benchmarks/QF_BV/moxi-json/software/bubblesort_init-2.expanded.yml	true	true	163.011958	171.7874421030283
159	benchmarks/QF_BV/moxi-json/beem/production_cell.2.prop1-back-serstep.btor.expanded.yml	false	false	174.052835	177.5174384219572
160	benchmarks/QF_BV/moxi-json/beem/krebs.2.prop1-back-serstep.btor.expanded.yml	false	false	178.266379	179.55800904892385
161	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-func-interl.btor.expanded.yml	false	false	181.66295	181.7764028646052
162	benchmarks/QF_BV/moxi-json/beem/production_cell.4.prop1-back-serstep.btor.expanded.yml	false	false	183.723876	185.63819247111678
163	benchmarks/QF_BV/moxi-json/beem/leader_filters.6.prop1-func-interl.btor.expanded.yml	false	false	206.364558	206.48316052462906
164	benchmarks/QF_BV/moxi-json/vcegar/usb_phy_1.expanded.yml	false	false	209.91088	209.99886221718043
165	benchmarks/QF_BV/moxi-json/software/bubblesort-2.expanded.yml	true	true	220.559488	232.03635688871145
166	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-func-interl.btor.expanded.yml	false	false	244.893689	248.1739186476916
167	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_safe.BV.c.cil.c.expanded.yml	true	true	256.048973	259.00398639868945
168	benchmarks/QF_BV/moxi-json/beem/adding.6.prop1-back-serstep.btor.expanded.yml	false	false	330.441629	334.7831238415092
169	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-func-interl.btor.expanded.yml	false	false	372.416426	373.9715926228091
170	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-back-serstep.btor.expanded.yml	false	false	432.451632	434.4579603858292
171	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-func-interl.btor.expanded.yml	false	false	441.174995	447.8767685480416
172	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-func-interl.btor.expanded.yml	false	false	475.019508	475.5366459367797
173	benchmarks/QF_BV/moxi-json/beem/adding.5.prop1-back-serstep.btor.expanded.yml	false	false	500.321171	506.2138954177499
174	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-func-interl.btor.expanded.yml	false	false	518.127493	519.4152038227767
175	benchmarks/QF_BV/moxi-json/beem/adding.4.prop1-back-serstep.btor.expanded.yml	false	false	716.008996	717.6206708969548
176	benchmarks/QF_BV/moxi-json/beem/adding.5.prop1-func-interl.btor.expanded.yml	false	false	742.762227	746.9108305489644
177	benchmarks/QF_BV/moxi-json/beem/adding.4.prop1-func-interl.btor.expanded.yml	false	false	753.734099	761.0478477673605
178	benchmarks/QF_BV/moxi-json/beem/szymanski.2.prop1-func-interl.btor.expanded.yml	false	false	841.774753	843.1992513164878


==> eval-results/csv/moxichecker.kind-incr-z3.QF_BV.quantile.csv <==
1	benchmarks/QF_BV/moxi-json/invgen/up-nested.c.expanded.yml	true	true	0.398177	0.4332708930596709
2	benchmarks/QF_BV/moxi-json/invgen/ken-imp.c.expanded.yml	true	true	0.408291	18.38282957393676
3	benchmarks/QF_BV/moxi-json/invgen/up3.c.expanded.yml	true	true	0.408778	11.238031786866486
4	benchmarks/QF_BV/moxi-json/invgen/up4.c.expanded.yml	true	true	0.409387	1.6487129079177976
5	benchmarks/QF_BV/moxi-json/invgen/seq.c.expanded.yml	true	true	0.411815	6.580391839146614
6	benchmarks/QF_BV/moxi-json/invgen/string_concat-noarr.c.expanded.yml	true	true	0.413724	7.718378151766956
7	benchmarks/QF_BV/moxi-json/invgen/gulwani_cegar1.c.expanded.yml	true	true	0.415925	7.359409602358937
8	benchmarks/QF_BV/moxi-json/invgen/up5.c.expanded.yml	true	true	0.418137	0.43387765996158123
9	benchmarks/QF_BV/moxi-json/invgen/seq2.c.expanded.yml	true	true	0.418454	5.353322915732861
10	benchmarks/QF_BV/moxi-json/invgen/seq-proc.c.expanded.yml	true	true	0.423375	10.252708226442337
11	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime-fromqp.c.expanded.yml	true	true	0.431186	12.565353408455849
12	benchmarks/QF_BV/moxi-json/invgen/up2.c.expanded.yml	true	true	0.431529	9.292078420519829
13	benchmarks/QF_BV/moxi-json/vis/fru32_p3.expanded.yml	false	false	0.432319	0.4576269155368209
14	benchmarks/QF_BV/moxi-json/invgen/puzzle1.c.expanded.yml	true	true	0.433273	0.4690367914736271
15	benchmarks/QF_BV/moxi-json/vis/ibuf.expanded.yml	false	false	0.4481	1.8275787457823753
16	benchmarks/QF_BV/moxi-json/invgen/NetBSD_loop.c.expanded.yml	false	false	0.448256	0.7921694265678525
17	benchmarks/QF_BV/moxi-json/vis/fru32_p1.expanded.yml	false	false	0.452832	4.713472489267588
18	benchmarks/QF_BV/moxi-json/invgen/gulwani_fig1a.c.expanded.yml	false	false	0.456148	13.283584139309824
19	benchmarks/QF_BV/moxi-json/vis/rotate32.expanded.yml	false	false	0.461883	0.4808501014485955
20	benchmarks/QF_BV/moxi-json/vis/fru32_p2.expanded.yml	false	false	0.468633	3.6307773469015956
21	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime7to8_arr_three_chars_no_test_ok.c.expanded.yml	true	true	0.471203	2.95302530284971
22	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-func-interl.btor.expanded.yml	false	false	0.503621	17.77346756309271
23	benchmarks/QF_BV/moxi-json/vis/vlunc.expanded.yml	false	false	0.509693	1.8175869500264525
24	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop1-func-interl.btor.expanded.yml	true	true	0.523842	2.1583660058677197
25	benchmarks/QF_BV/moxi-json/invgen/nest-if8.c.expanded.yml	false	false	0.535171	0.5432718573138118
26	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop2-func-interl.btor.expanded.yml	true	true	0.541284	2.9055890161544085
27	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-func-interl.btor.expanded.yml	false	false	0.5468489999999999	11.564514794386923
28	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop3-func-interl.btor.expanded.yml	true	true	0.551087	4.793370159342885
29	benchmarks/QF_BV/moxi-json/vis/bcuvis32.expanded.yml	true	true	0.552292	6.433955194428563
30	benchmarks/QF_BV/moxi-json/invgen/simple.c.expanded.yml	true	true	0.558263	1.8611615020781755
31	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-func-interl.btor.expanded.yml	false	false	0.578026	12.843909526243806
32	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-back-serstep.btor.expanded.yml	false	false	0.58451	7.894341024570167
33	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-func-interl.btor.expanded.yml	false	false	0.591995	15.416574753820896
34	benchmarks/QF_BV/moxi-json/invgen/MADWiFi-encode_ie_ok.c.expanded.yml	false	false	0.617113	5.0105543760582805
35	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop2-func-interl.btor.expanded.yml	true	true	0.617951	6.967556440271437
36	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop3-func-interl.btor.expanded.yml	true	true	0.618067	10.982367385178804
37	benchmarks/QF_BV/moxi-json/vis/spinner32.expanded.yml	false	false	0.624731	3.615824663080275
38	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-back-serstep.btor.expanded.yml	false	false	0.677569	0.6763498522341251
39	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-back-serstep.btor.expanded.yml	false	false	0.677828	9.033246712759137
40	benchmarks/QF_BV/moxi-json/invgen/nested8.c.expanded.yml	false	false	0.776372	0.7894259262830019
41	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-back-serstep.btor.expanded.yml	false	false	0.804189	3.127693017013371
42	benchmarks/QF_BV/moxi-json/invgen/SpamAssassin-loop.c.expanded.yml	false	false	0.806339	10.368259272538126
43	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl1.cil.expanded.yml	false	false	0.815442	6.108483642339706
44	benchmarks/QF_BV/moxi-json/vis/vMiim_p2.expanded.yml	false	false	0.898998	0.9061553971841931
45	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-back-serstep.btor.expanded.yml	false	false	0.95361	8.65683584753424
46	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-func-interl.btor.expanded.yml	false	false	0.967276	4.266563884913921
47	benchmarks/QF_BV/moxi-json/vcegar/sdlx_control.expanded.yml	false	false	1.017398	1.0289948033168912
48	benchmarks/QF_BV/moxi-json/invgen/apache-get-tag.c.expanded.yml	true	true	1.025107	3.421170685440302
49	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p1.expanded.yml	true	true	1.070268	2.7217025039717555
50	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p2.expanded.yml	true	true	1.085834	4.09273084346205
51	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-back-serstep.btor.expanded.yml	false	false	1.112683	5.924904569983482
52	benchmarks/QF_BV/moxi-json/invgen/nested9.c.expanded.yml	false	false	1.132742	2.2487915521487594
53	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-back-serstep.btor.expanded.yml	false	false	1.143307	17.172823175787926
54	benchmarks/QF_BV/moxi-json/invgen/nest-if7.c.expanded.yml	true	true	1.179737	1.2097144750878215
55	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_1_safe.c.expanded.yml	true	true	1.241895	1.2670181598514318
56	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-back-serstep.btor.expanded.yml	false	false	1.243797	1.2538744574412704
57	benchmarks/QF_BV/moxi-json/invgen/id_build.c.expanded.yml	true	true	1.25685	17.666618189774454
58	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-back-serstep.btor.expanded.yml	false	false	1.281234	14.108994183130562
59	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl2.cil.expanded.yml	false	false	1.282987	4.011720418930054
60	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-func-interl.btor.expanded.yml	false	false	1.287272	16.054904549382627
61	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-back-serstep.btor.expanded.yml	false	false	1.459186	3.8572386959567666
62	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-back-serstep.btor.expanded.yml	false	false	1.471046	1.4971296107396483
63	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-back-serstep.btor.expanded.yml	false	false	1.474688	2.672788460738957
64	benchmarks/QF_BV/moxi-json/invgen/svd4.c.expanded.yml	false	false	1.497721	5.386019789613783
65	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-func-interl.btor.expanded.yml	false	false	1.504767	2.671120036393404
66	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-back-serstep.btor.expanded.yml	false	false	1.569466	7.934675434604287
67	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_2_safe.c.expanded.yml	true	true	1.583645	1.6029190747067332
68	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-back-serstep.btor.expanded.yml	false	false	1.666456	1.682000271975994
69	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-func-interl.btor.expanded.yml	false	false	1.726421	5.526640929281712
70	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-func-interl.btor.expanded.yml	false	false	1.74674	1.770763635635376
71	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-back-serstep.btor.expanded.yml	false	false	1.804793	1.8655137550085783
72	benchmarks/QF_BV/moxi-json/invgen/nested7.c.expanded.yml	false	false	1.807241	5.165797648020089
73	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-func-interl.btor.expanded.yml	false	false	1.809829	1.8281021174043417
74	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-back-serstep.btor.expanded.yml	false	false	1.838432	7.108743875287473
75	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-back-serstep.btor.expanded.yml	false	false	1.879017	1.8981180125847459
76	benchmarks/QF_BV/moxi-json/svcomp/modulus_safe.c.expanded.yml	true	true	1.94048	5.939740799367428
77	benchmarks/QF_BV/moxi-json/invgen/apache-escape-absolute.c.expanded.yml	true	true	2.064397	2.1155466195195913
78	benchmarks/QF_BV/moxi-json/invgen/svd-some-loop.c.expanded.yml	false	false	2.097675	11.719937220215797
79	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-back-serstep.btor.expanded.yml	false	false	2.11845	3.2120709102600813
80	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-back-serstep.btor.expanded.yml	false	false	2.236995	2.3002436188980937
81	benchmarks/QF_BV/moxi-json/invgen/svd1.c.expanded.yml	false	false	2.290642	2.3553804522380233
82	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-func-interl.btor.expanded.yml	false	false	2.421315	6.338978503830731
83	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-func-interl.btor.expanded.yml	false	false	2.480092	8.791380893439054
84	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-func-interl.btor.expanded.yml	false	false	2.710648	5.669425126165152
85	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-func-interl.btor.expanded.yml	false	false	2.933091	2.9671189850196242
86	benchmarks/QF_BV/moxi-json/beem/iprotocol.5.prop1-func-interl.btor.expanded.yml	false	false	3.305899	7.282910761423409
87	benchmarks/QF_BV/moxi-json/beem/iprotocol.6.prop1-func-interl.btor.expanded.yml	false	false	3.323594	6.351536949165165
88	benchmarks/QF_BV/moxi-json/beem/krebs.1.prop1-back-serstep.btor.expanded.yml	false	false	3.340498	3.379837063141167
89	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-back-serstep.btor.expanded.yml	false	false	3.382756	14.01406043022871
90	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-func-interl.btor.expanded.yml	false	false	3.536417	10.38355113286525
91	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-back-serstep.btor.expanded.yml	false	false	3.618236	3.661526460200548
92	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-back-serstep.btor.expanded.yml	false	false	3.988878	5.1000858107581735
93	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-1.expanded.yml	true	true	4.032165	10.33622158318758
94	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl2_BUG.cil.expanded.yml	false	false	4.078752	5.522823627106845
95	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-back-serstep.btor.expanded.yml	false	false	4.204534	9.183449135161936
96	benchmarks/QF_BV/moxi-json/beem/iprotocol.7.prop1-func-interl.btor.expanded.yml	false	false	4.398983	5.4408539747819304
97	benchmarks/QF_BV/moxi-json/beem/adding.1.prop1-func-interl.btor.expanded.yml	false	false	4.456825	13.421335808932781
98	benchmarks/QF_BV/moxi-json/beem/leader_filters.6.prop1-back-serstep.btor.expanded.yml	false	false	4.675981	4.6880017928779125
99	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_2_BUG.cil.expanded.yml	false	false	5.994365	6.01227949000895
100	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_1_BUG.cil.expanded.yml	false	false	6.250457	6.276819917373359
101	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-2.expanded.yml	true	true	7.272957	12.234508054330945
102	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-back-serstep.btor.expanded.yml	false	false	7.393042	33.15048434678465
103	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-back-serstep.btor.expanded.yml	false	false	7.632706	15.692117010243237
104	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-back-serstep.btor.expanded.yml	false	false	8.268133	8.296772620640695
105	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_BUG.cil.expanded.yml	false	false	8.897306	8.96030140761286
106	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_BUG.cil.expanded.yml	false	false	8.900008	8.910394827835262
107	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4_BUG.cil.expanded.yml	false	false	8.975005	9.0314118610695
108	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_BUG.cil.expanded.yml	false	false	9.289608	9.320457600988448
109	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-back-serstep.btor.expanded.yml	false	false	10.279449	20.56435978412628
110	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_unsafe.BV.c.cil.c.expanded.yml	false	false	10.98505	11.024967296980321
111	benchmarks/QF_BV/moxi-json/beem/collision.2.prop1-func-interl.btor.expanded.yml	false	false	11.718469	22.64665670413524
112	benchmarks/QF_BV/moxi-json/beem/peterson.5.prop1-back-serstep.btor.expanded.yml	false	false	11.752961	14.726385300047696
113	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-back-serstep.btor.expanded.yml	false	false	11.794594	43.48959042318165
114	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-func-interl.btor.expanded.yml	false	false	12.382146	44.958377816714346
115	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-func-interl.btor.expanded.yml	false	false	12.468474	27.12488431017846
116	benchmarks/QF_BV/moxi-json/beem/lamport.2.prop1-back-serstep.btor.expanded.yml	false	false	12.632854	15.816546794958413
117	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-back-serstep.btor.expanded.yml	false	false	12.727079	12.737745760940015
118	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-func-interl.btor.expanded.yml	false	false	13.817907	27.673411522060633
119	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3.cil.expanded.yml	true	true	14.15397	14.203456855379045
120	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2.cil.expanded.yml	true	true	14.2237	15.877932491712272
121	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4.cil.expanded.yml	true	true	14.378375	14.455914871767163
122	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1.cil.expanded.yml	true	true	14.524524	17.456623905338347
123	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-func-interl.btor.expanded.yml	false	false	15.323752	39.124823465012014
124	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-back-serstep.btor.expanded.yml	false	false	15.600877	46.422894874587655
125	benchmarks/QF_BV/moxi-json/software/bubblesort_init-1.expanded.yml	true	true	15.710928	21.938978551886976
126	benchmarks/QF_BV/moxi-json/svcomp/soft_float_4_safe.c.cil.c.expanded.yml	true	true	16.340496	16.35663478821516
127	benchmarks/QF_BV/moxi-json/software/bubblesort-1.expanded.yml	true	true	16.491471	21.594851792789996
128	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-back-serstep.btor.expanded.yml	false	false	18.077652	23.596837405115366
129	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-back-serstep.btor.expanded.yml	false	false	18.190591	18.212156131863594
130	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-func-interl.btor.expanded.yml	false	false	19.710717	21.313988980837166
131	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-func-interl.btor.expanded.yml	false	false	19.746082	19.814020913094282
132	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_unsafe.BV.c.cil.c.expanded.yml	false	false	19.941925	19.99214458744973
133	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-back-serstep.btor.expanded.yml	false	false	19.987077	22.120862651616335
134	benchmarks/QF_BV/moxi-json/beem/elevator_planning.1.prop1-func-interl.btor.expanded.yml	false	false	20.361501	35.304383931681514
135	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-func-interl.btor.expanded.yml	false	false	20.994264	25.87534368596971
136	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_safe.BV.c.cil.c.expanded.yml	true	true	25.612085	25.662600187584758
137	benchmarks/QF_BV/moxi-json/beem/lamport.8.prop1-back-serstep.btor.expanded.yml	false	false	26.358077	26.474345847964287
138	benchmarks/QF_BV/moxi-json/beem/lamport.6.prop1-back-serstep.btor.expanded.yml	false	false	28.226107	29.32854614406824
139	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_unsafe.BV.c.cil.c.expanded.yml	false	false	31.082648	31.163427616469562
140	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_safe.BV.c.cil.c.expanded.yml	true	true	32.18204	32.24836988095194
141	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-func-interl.btor.expanded.yml	false	false	33.735038	56.76135453954339
142	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-back-serstep.btor.expanded.yml	false	false	35.30055	44.156637946143746
143	benchmarks/QF_BV/moxi-json/svcomp/interleave_bits_safe.c.expanded.yml	true	true	41.402041	41.623870303854346
144	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-back-serstep.btor.expanded.yml	false	false	43.576285	43.88182486966252
145	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-func-interl.btor.expanded.yml	false	false	59.583591	71.9533992819488
146	benchmarks/QF_BV/moxi-json/beem/fischer.7.prop1-func-interl.btor.expanded.yml	false	false	72.2156	74.37368886824697
147	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-func-interl.btor.expanded.yml	false	false	76.412352	97.43618663959205
148	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-func-interl.btor.expanded.yml	false	false	78.845982	78.87795562110841
149	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-back-serstep.btor.expanded.yml	false	false	86.37621	86.88775418978184
150	benchmarks/QF_BV/moxi-json/beem/krebs.2.prop1-back-serstep.btor.expanded.yml	false	false	87.61857	89.94845994841307
151	benchmarks/QF_BV/moxi-json/beem/loyd.1.prop1-func-interl.btor.expanded.yml	false	false	88.544375	88.60776450484991
152	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-func-interl.btor.expanded.yml	false	false	101.497838	101.78068225923926
153	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-func-interl.btor.expanded.yml	false	false	105.389771	122.72127492446452
154	benchmarks/QF_BV/moxi-json/svcomp/gcd_1_safe.c.expanded.yml	true	true	106.029239	111.19155009929091
155	benchmarks/QF_BV/moxi-json/software/bubblesort-2.expanded.yml	true	true	106.143201	110.25096967630088
156	benchmarks/QF_BV/moxi-json/software/bubblesort_init-2.expanded.yml	true	true	113.939618	121.64943338930607
157	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-func-interl.btor.expanded.yml	false	false	125.284784	136.3653326239437
158	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-func-interl.btor.expanded.yml	false	false	163.461639	175.26279337145388
159	benchmarks/QF_BV/moxi-json/beem/production_cell.2.prop1-back-serstep.btor.expanded.yml	false	false	167.209157	184.70444125588983
160	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-func-interl.btor.expanded.yml	false	false	168.504782	168.57733431831002
161	benchmarks/QF_BV/moxi-json/beem/production_cell.4.prop1-back-serstep.btor.expanded.yml	false	false	173.563499	178.47316643130034
162	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-func-interl.btor.expanded.yml	false	false	199.352283	213.39958391804248
163	benchmarks/QF_BV/moxi-json/vcegar/usb_phy_1.expanded.yml	false	false	199.702728	204.30207699909806
164	benchmarks/QF_BV/moxi-json/beem/train-gate.1.prop1-func-interl.btor.expanded.yml	false	false	265.747507	269.7670027539134
165	benchmarks/QF_BV/moxi-json/beem/leader_filters.6.prop1-func-interl.btor.expanded.yml	false	false	281.709963	281.78886312711984
166	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-back-serstep.btor.expanded.yml	false	false	389.246793	389.82164283376187
167	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-func-interl.btor.expanded.yml	false	false	437.5332	444.8137182695791
168	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-func-interl.btor.expanded.yml	false	false	448.201269	469.34467443358153
169	benchmarks/QF_BV/moxi-json/beem/adding.5.prop1-back-serstep.btor.expanded.yml	false	false	502.729155	516.8257910525426
170	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-func-interl.btor.expanded.yml	false	false	604.553839	604.7486975733191
171	benchmarks/QF_BV/moxi-json/svcomp/gcd_2_safe.c.expanded.yml	true	true	616.957772	620.9706211369485
172	benchmarks/QF_BV/moxi-json/beem/szymanski.2.prop1-func-interl.btor.expanded.yml	false	false	662.247442	669.6867060177028
173	benchmarks/QF_BV/moxi-json/beem/adding.6.prop1-back-serstep.btor.expanded.yml	false	false	701.031739	703.9506808668375
174	benchmarks/QF_BV/moxi-json/svcomp/gcd_3_safe.c.expanded.yml	true	true	739.339716	743.2312166430056


==> eval-results/csv/moxichecker.kind-msat.QF_BV.quantile.csv <==
1	benchmarks/QF_BV/moxi-json/invgen/up-nested.c.expanded.yml	true	true	0.369828	0.7227136753499508
2	benchmarks/QF_BV/moxi-json/invgen/ken-imp.c.expanded.yml	true	true	0.376435	11.53568475972861
3	benchmarks/QF_BV/moxi-json/invgen/up5.c.expanded.yml	true	true	0.385741	0.4009818648919463
4	benchmarks/QF_BV/moxi-json/invgen/up3.c.expanded.yml	true	true	0.388951	0.4220759095624089
5	benchmarks/QF_BV/moxi-json/invgen/up2.c.expanded.yml	true	true	0.392051	1.8607956990599632
6	benchmarks/QF_BV/moxi-json/invgen/seq.c.expanded.yml	true	true	0.405407	12.274541371501982
7	benchmarks/QF_BV/moxi-json/vis/fru32_p3.expanded.yml	false	false	0.405499	0.4170906040817499
8	benchmarks/QF_BV/moxi-json/invgen/up4.c.expanded.yml	true	true	0.409789	4.4938515573740005
9	benchmarks/QF_BV/moxi-json/invgen/puzzle1.c.expanded.yml	true	true	0.414861	10.31140496302396
10	benchmarks/QF_BV/moxi-json/invgen/seq2.c.expanded.yml	true	true	0.418703	7.389364114962518
11	benchmarks/QF_BV/moxi-json/invgen/string_concat-noarr.c.expanded.yml	true	true	0.42397	7.132517257705331
12	benchmarks/QF_BV/moxi-json/invgen/seq-proc.c.expanded.yml	true	true	0.427232	11.086789307184517
13	benchmarks/QF_BV/moxi-json/invgen/gulwani_cegar1.c.expanded.yml	true	true	0.427513	1.7355379443615675
14	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime-fromqp.c.expanded.yml	true	true	0.429654	0.517942632548511
15	benchmarks/QF_BV/moxi-json/vis/ibuf.expanded.yml	false	false	0.430088	1.9050309611484408
16	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-func-interl.btor.expanded.yml	false	false	0.443842	14.452262783423066
17	benchmarks/QF_BV/moxi-json/vis/fru32_p1.expanded.yml	false	false	0.461393	0.47742646373808384
18	benchmarks/QF_BV/moxi-json/invgen/NetBSD_loop.c.expanded.yml	false	false	0.466189	0.6208502044901252
19	benchmarks/QF_BV/moxi-json/vis/rotate32.expanded.yml	false	false	0.471516	0.6143285427242517
20	benchmarks/QF_BV/moxi-json/vis/fru32_p2.expanded.yml	false	false	0.472702	0.540909112431109
21	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-func-interl.btor.expanded.yml	false	false	0.5009819999999999	1.9569126646965742
22	benchmarks/QF_BV/moxi-json/invgen/gulwani_fig1a.c.expanded.yml	false	false	0.521838	6.2644394394010305
23	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-func-interl.btor.expanded.yml	false	false	0.527032	23.482481605373323
24	benchmarks/QF_BV/moxi-json/vis/vlunc.expanded.yml	false	false	0.529793	1.7900537876412272
25	benchmarks/QF_BV/moxi-json/invgen/simple.c.expanded.yml	true	true	0.536598	3.2077691797167063
26	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime7to8_arr_three_chars_no_test_ok.c.expanded.yml	true	true	0.5440349999999999	12.447673561051488
27	benchmarks/QF_BV/moxi-json/vis/bcuvis32.expanded.yml	true	true	0.544312	0.5332301771268249
28	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop2-func-interl.btor.expanded.yml	true	true	0.557833	1.5072484547272325
29	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-func-interl.btor.expanded.yml	false	false	0.578357	7.13289591204375
30	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop1-func-interl.btor.expanded.yml	true	true	0.582545	6.742892832495272
31	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop3-func-interl.btor.expanded.yml	true	true	0.588911	3.362191771157086
32	benchmarks/QF_BV/moxi-json/invgen/nest-if8.c.expanded.yml	false	false	0.592138	11.802342364564538
33	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-back-serstep.btor.expanded.yml	false	false	0.6270609999999999	4.6810013791546226
34	benchmarks/QF_BV/moxi-json/vis/spinner32.expanded.yml	false	false	0.633973	0.6427959278225899
35	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop2-func-interl.btor.expanded.yml	true	true	0.634619	0.690622491762042
36	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop3-func-interl.btor.expanded.yml	true	true	0.6539	15.46635347045958
37	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-back-serstep.btor.expanded.yml	false	false	0.711805	17.265488212928176
38	benchmarks/QF_BV/moxi-json/invgen/MADWiFi-encode_ie_ok.c.expanded.yml	false	false	0.755021	9.072135804221034
39	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-back-serstep.btor.expanded.yml	false	false	0.839953	14.488546170294285
40	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-back-serstep.btor.expanded.yml	false	false	0.846121	18.69317821972072
41	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl1.cil.expanded.yml	false	false	0.869773	0.8815442910417914
42	benchmarks/QF_BV/moxi-json/invgen/apache-get-tag.c.expanded.yml	true	true	0.998411	12.575764626264572
43	benchmarks/QF_BV/moxi-json/invgen/SpamAssassin-loop.c.expanded.yml	false	false	1.038426	11.417059947736561
44	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p1.expanded.yml	true	true	1.090635	1.1602382641285658
45	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-func-interl.btor.expanded.yml	false	false	1.105687	2.8700500205159187
46	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p2.expanded.yml	true	true	1.109427	3.851528155617416
47	benchmarks/QF_BV/moxi-json/vis/vMiim_p2.expanded.yml	false	false	1.121843	3.6968789314851165
48	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-back-serstep.btor.expanded.yml	false	false	1.125212	1.1718051675707102
49	benchmarks/QF_BV/moxi-json/invgen/nested8.c.expanded.yml	false	false	1.136452	7.185582572594285
50	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-back-serstep.btor.expanded.yml	false	false	1.200836	16.498100117780268
51	benchmarks/QF_BV/moxi-json/vcegar/sdlx_control.expanded.yml	false	false	1.207077	2.6085198409855366
52	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl2.cil.expanded.yml	false	false	1.450036	1.4942508852109313
53	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-back-serstep.btor.expanded.yml	false	false	1.467914	20.61680279392749
54	benchmarks/QF_BV/moxi-json/invgen/nest-if7.c.expanded.yml	true	true	1.546901	4.078847458586097
55	benchmarks/QF_BV/moxi-json/invgen/nested9.c.expanded.yml	false	false	1.555955	7.666473243385553
56	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-back-serstep.btor.expanded.yml	false	false	1.663498	2.243073858320713
57	benchmarks/QF_BV/moxi-json/invgen/id_build.c.expanded.yml	true	true	1.894065	11.053755939938128
58	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-back-serstep.btor.expanded.yml	false	false	1.925121	1.9607036355882883
59	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-back-serstep.btor.expanded.yml	false	false	2.002423	3.3540014484897256
60	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-back-serstep.btor.expanded.yml	false	false	2.011804	6.959916071034968
61	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-back-serstep.btor.expanded.yml	false	false	2.015065	9.473265609703958
62	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-back-serstep.btor.expanded.yml	false	false	2.020964	6.177628854289651
63	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-back-serstep.btor.expanded.yml	false	false	2.022075	4.579340134747326
64	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-back-serstep.btor.expanded.yml	false	false	2.130695	4.7212694911286235
65	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-func-interl.btor.expanded.yml	false	false	2.245811	13.788149870932102
66	benchmarks/QF_BV/moxi-json/invgen/svd4.c.expanded.yml	false	false	2.299352	3.5440773610025644
67	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-back-serstep.btor.expanded.yml	false	false	2.55393	2.597585034556687
68	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-func-interl.btor.expanded.yml	false	false	2.657426	2.6859049294143915
69	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-back-serstep.btor.expanded.yml	false	false	2.814424	5.526844215579331
70	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-back-serstep.btor.expanded.yml	false	false	2.937599	17.58797770179808
71	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-back-serstep.btor.expanded.yml	false	false	3.147908	27.637671761214733
72	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-func-interl.btor.expanded.yml	false	false	3.274706	7.047605133615434
73	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-func-interl.btor.expanded.yml	false	false	3.305495	12.0046263365075
74	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-func-interl.btor.expanded.yml	false	false	3.325676	5.82010118663311
75	benchmarks/QF_BV/moxi-json/invgen/apache-escape-absolute.c.expanded.yml	true	true	3.481125	25.25954065937549
76	benchmarks/QF_BV/moxi-json/invgen/svd-some-loop.c.expanded.yml	false	false	3.623193	11.51950532477349
77	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-back-serstep.btor.expanded.yml	false	false	3.794249	3.8727010879665613
78	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_1_safe.c.expanded.yml	true	true	4.082178	4.090635243803263
79	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl2_BUG.cil.expanded.yml	false	false	4.18673	4.209364540874958
80	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-func-interl.btor.expanded.yml	false	false	4.22818	4.248545015230775
81	benchmarks/QF_BV/moxi-json/invgen/svd1.c.expanded.yml	false	false	4.45213	4.490987440571189
82	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_2_safe.c.expanded.yml	true	true	4.834835	4.847092228010297
83	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-func-interl.btor.expanded.yml	false	false	4.966887	6.094861874356866
84	benchmarks/QF_BV/moxi-json/invgen/nested7.c.expanded.yml	false	false	5.041968	16.361580613069236
85	benchmarks/QF_BV/moxi-json/beem/leader_filters.6.prop1-back-serstep.btor.expanded.yml	false	false	5.050645	5.060805669054389
86	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-func-interl.btor.expanded.yml	false	false	5.168437	6.279807128943503
87	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-func-interl.btor.expanded.yml	false	false	5.60715	5.722701100632548
88	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-back-serstep.btor.expanded.yml	false	false	6.214353	6.251165058463812
89	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-1.expanded.yml	true	true	6.566185	14.617805354297161
90	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-back-serstep.btor.expanded.yml	false	false	6.581564	9.342953689396381
91	benchmarks/QF_BV/moxi-json/beem/iprotocol.6.prop1-func-interl.btor.expanded.yml	false	false	6.674095	6.746745805256069
92	benchmarks/QF_BV/moxi-json/beem/iprotocol.5.prop1-func-interl.btor.expanded.yml	false	false	6.67908	6.725992808118463
93	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-back-serstep.btor.expanded.yml	false	false	6.850324	6.904849573038518
94	benchmarks/QF_BV/moxi-json/beem/iprotocol.7.prop1-func-interl.btor.expanded.yml	false	false	7.827606	8.918696473352611
95	benchmarks/QF_BV/moxi-json/beem/krebs.1.prop1-back-serstep.btor.expanded.yml	false	false	8.071574	8.174735532142222
96	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-2.expanded.yml	true	true	10.236081	10.32183900102973
97	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_2_BUG.cil.expanded.yml	false	false	12.470732	12.48468394484371
98	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_1_BUG.cil.expanded.yml	false	false	12.773129	12.794610624201596
99	benchmarks/QF_BV/moxi-json/beem/adding.1.prop1-func-interl.btor.expanded.yml	false	false	12.817483	12.868247631005943
100	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-func-interl.btor.expanded.yml	false	false	13.927342	38.23764237575233
101	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-back-serstep.btor.expanded.yml	false	false	14.106715	43.68686675000936
102	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-back-serstep.btor.expanded.yml	false	false	16.289262	16.336454696953297
103	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-back-serstep.btor.expanded.yml	false	false	17.575986	23.38065681885928
104	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-back-serstep.btor.expanded.yml	false	false	17.972181	18.00212823227048
105	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-back-serstep.btor.expanded.yml	false	false	18.956026	47.56655976641923
106	benchmarks/QF_BV/moxi-json/beem/lamport.2.prop1-back-serstep.btor.expanded.yml	false	false	21.185525	21.289341554977
107	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_BUG.cil.expanded.yml	false	false	23.054715	23.08284930791706
108	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4_BUG.cil.expanded.yml	false	false	23.065614	23.089605388231575
109	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_BUG.cil.expanded.yml	false	false	23.094882	23.153829806484282
110	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_BUG.cil.expanded.yml	false	false	23.112201	23.126095910556614
111	benchmarks/QF_BV/moxi-json/svcomp/modulus_safe.c.expanded.yml	true	true	23.41111	23.424282017163932
112	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-back-serstep.btor.expanded.yml	false	false	25.234841	29.087569808587432
113	benchmarks/QF_BV/moxi-json/beem/peterson.5.prop1-back-serstep.btor.expanded.yml	false	false	26.660415	39.56521973758936
114	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-back-serstep.btor.expanded.yml	false	false	29.862136	35.487107769586146
115	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_unsafe.BV.c.cil.c.expanded.yml	false	false	33.223907	33.24932312127203
116	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-back-serstep.btor.expanded.yml	false	false	36.094622	36.123472983948886
117	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-back-serstep.btor.expanded.yml	false	false	37.690243	49.869031343609095
118	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-func-interl.btor.expanded.yml	false	false	39.013458	64.61311912629753
119	benchmarks/QF_BV/moxi-json/beem/lamport.6.prop1-back-serstep.btor.expanded.yml	false	false	39.207701	39.26970099657774
120	benchmarks/QF_BV/moxi-json/software/bubblesort_init-1.expanded.yml	true	true	41.739804	48.465208747424185
121	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-func-interl.btor.expanded.yml	false	false	42.563875	42.6363941822201
122	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-func-interl.btor.expanded.yml	false	false	42.849292	58.87702598515898
123	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1.cil.expanded.yml	true	true	45.143722	45.16503013204783
124	benchmarks/QF_BV/moxi-json/software/bubblesort-1.expanded.yml	true	true	45.567717	50.99288738146424
125	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4.cil.expanded.yml	true	true	45.707979	45.77193972468376
126	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2.cil.expanded.yml	true	true	46.037212	46.10694373678416
127	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3.cil.expanded.yml	true	true	46.092249	46.149748229421675
128	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-func-interl.btor.expanded.yml	false	false	47.048752	53.87189647741616
129	benchmarks/QF_BV/moxi-json/beem/lamport.8.prop1-back-serstep.btor.expanded.yml	false	false	51.345626	51.43310591112822
130	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-back-serstep.btor.expanded.yml	false	false	56.792162	79.08455183357
131	benchmarks/QF_BV/moxi-json/beem/collision.2.prop1-func-interl.btor.expanded.yml	false	false	58.499612	86.15024824347347
132	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-func-interl.btor.expanded.yml	false	false	62.002081	84.84318379405886
133	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_unsafe.BV.c.cil.c.expanded.yml	false	false	62.54097	62.83130203559995
134	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-back-serstep.btor.expanded.yml	false	false	65.183941	78.12086082063615
135	benchmarks/QF_BV/moxi-json/svcomp/soft_float_4_safe.c.cil.c.expanded.yml	true	true	66.19611	66.24215482734144
136	benchmarks/QF_BV/moxi-json/beem/loyd.1.prop1-func-interl.btor.expanded.yml	false	false	69.874053	69.89039960689843
137	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-func-interl.btor.expanded.yml	false	false	74.105164	74.57873424887657
138	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-func-interl.btor.expanded.yml	false	false	79.341185	89.28145010676235
139	benchmarks/QF_BV/moxi-json/beem/elevator_planning.1.prop1-func-interl.btor.expanded.yml	false	false	84.552225	87.15948441717774
140	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_safe.BV.c.cil.c.expanded.yml	true	true	86.884802	87.00191081874073
141	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-back-serstep.btor.expanded.yml	false	false	99.521408	100.09117837715894
142	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-func-interl.btor.expanded.yml	false	false	117.895266	118.02170885913074
143	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_unsafe.BV.c.cil.c.expanded.yml	false	false	131.006834	131.23767997790128
144	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_safe.BV.c.cil.c.expanded.yml	true	true	132.230611	132.41572111286223
145	benchmarks/QF_BV/moxi-json/beem/fischer.7.prop1-func-interl.btor.expanded.yml	false	false	136.244362	136.65995352249593
146	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-func-interl.btor.expanded.yml	false	false	168.961465	174.16488824319094
147	benchmarks/QF_BV/moxi-json/software/bubblesort_init-2.expanded.yml	true	true	222.887574	223.12455989047885
148	benchmarks/QF_BV/moxi-json/beem/adding.5.prop1-back-serstep.btor.expanded.yml	false	false	226.114395	238.0415698485449
149	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-func-interl.btor.expanded.yml	false	false	231.434002	245.09713376313448
150	benchmarks/QF_BV/moxi-json/software/bubblesort-2.expanded.yml	true	true	239.131354	243.2502461001277
151	benchmarks/QF_BV/moxi-json/beem/lann.8.prop1-func-interl.btor.expanded.yml	false	false	255.970987	256.15780956018716
152	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-func-interl.btor.expanded.yml	false	false	286.855867	288.90077345911413
153	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-back-serstep.btor.expanded.yml	false	false	316.286694	334.3916302938014
154	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-func-interl.btor.expanded.yml	false	false	317.415888	317.65490364283323
155	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-back-serstep.btor.expanded.yml	false	false	338.115297	345.8300916776061
156	benchmarks/QF_BV/moxi-json/svcomp/interleave_bits_safe.c.expanded.yml	true	true	349.110707	350.91520637180656
157	benchmarks/QF_BV/moxi-json/beem/adding.6.prop1-back-serstep.btor.expanded.yml	false	false	351.972135	369.6464124796912
158	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-func-interl.btor.expanded.yml	false	false	365.399755	365.5924574304372
159	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-func-interl.btor.expanded.yml	false	false	374.318979	397.5423852065578
160	benchmarks/QF_BV/moxi-json/beem/krebs.2.prop1-back-serstep.btor.expanded.yml	false	false	408.467024	411.1266821566969
161	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-func-interl.btor.expanded.yml	false	false	433.603687	446.68241572286934
162	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-func-interl.btor.expanded.yml	false	false	447.290206	461.5919010769576
163	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-func-interl.btor.expanded.yml	false	false	449.57082	473.63455437123775
164	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-func-interl.btor.expanded.yml	false	false	478.240625	478.6453099399805
165	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-func-interl.btor.expanded.yml	false	false	623.254931	623.5599498078227
166	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-func-interl.btor.expanded.yml	false	false	660.554705	667.3048024494201
167	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-func-interl.btor.expanded.yml	false	false	685.293675	694.4637559922412
168	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-func-interl.btor.expanded.yml	false	false	790.195853	791.3412427501753
169	benchmarks/QF_BV/moxi-json/beem/leader_filters.6.prop1-func-interl.btor.expanded.yml	false	false	882.802513	885.6308318208903


==> eval-results/csv/moxichecker.kind-z3.QF_BV.quantile.csv <==
1	benchmarks/QF_BV/moxi-json/invgen/up4.c.expanded.yml	true	true	0.398247	0.41584166418761015
2	benchmarks/QF_BV/moxi-json/invgen/up-nested.c.expanded.yml	true	true	0.39899	2.9758684542030096
3	benchmarks/QF_BV/moxi-json/invgen/ken-imp.c.expanded.yml	true	true	0.404633	20.190334700979292
4	benchmarks/QF_BV/moxi-json/invgen/up2.c.expanded.yml	true	true	0.405285	0.4199162479490042
5	benchmarks/QF_BV/moxi-json/invgen/up5.c.expanded.yml	true	true	0.40813	5.811096614226699
6	benchmarks/QF_BV/moxi-json/invgen/seq.c.expanded.yml	true	true	0.408946	12.8858587378636
7	benchmarks/QF_BV/moxi-json/invgen/up3.c.expanded.yml	true	true	0.41567	5.770394146442413
8	benchmarks/QF_BV/moxi-json/invgen/puzzle1.c.expanded.yml	true	true	0.416403	21.216451202519238
9	benchmarks/QF_BV/moxi-json/invgen/seq2.c.expanded.yml	true	true	0.422039	8.854438584297895
10	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime-fromqp.c.expanded.yml	true	true	0.427908	18.438239336013794
11	benchmarks/QF_BV/moxi-json/vis/fru32_p3.expanded.yml	false	false	0.42811	1.7453425750136375
12	benchmarks/QF_BV/moxi-json/invgen/string_concat-noarr.c.expanded.yml	true	true	0.428353	0.5503136981278658
13	benchmarks/QF_BV/moxi-json/invgen/seq-proc.c.expanded.yml	true	true	0.43075	3.2205467000603676
14	benchmarks/QF_BV/moxi-json/invgen/gulwani_cegar1.c.expanded.yml	true	true	0.432181	2.922460502013564
15	benchmarks/QF_BV/moxi-json/vis/ibuf.expanded.yml	false	false	0.442323	0.5224253246560693
16	benchmarks/QF_BV/moxi-json/vis/rotate32.expanded.yml	false	false	0.463767	0.481491700746119
17	benchmarks/QF_BV/moxi-json/vis/fru32_p2.expanded.yml	false	false	0.464187	0.4766789944842458
18	benchmarks/QF_BV/moxi-json/invgen/NetBSD_loop.c.expanded.yml	false	false	0.468963	4.320879749953747
19	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-func-interl.btor.expanded.yml	false	false	0.47119	1.8157791709527373
20	benchmarks/QF_BV/moxi-json/vis/fru32_p1.expanded.yml	false	false	0.50981	3.248446214944124
21	benchmarks/QF_BV/moxi-json/invgen/gulwani_fig1a.c.expanded.yml	false	false	0.522772	25.281956522725523
22	benchmarks/QF_BV/moxi-json/invgen/sendmail-mime7to8_arr_three_chars_no_test_ok.c.expanded.yml	true	true	0.525251	15.791711424477398
23	benchmarks/QF_BV/moxi-json/invgen/simple.c.expanded.yml	true	true	0.526817	7.558107499964535
24	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-func-interl.btor.expanded.yml	false	false	0.5310349999999999	11.606227152049541
25	benchmarks/QF_BV/moxi-json/vis/vlunc.expanded.yml	false	false	0.531492	0.5107624791562557
26	benchmarks/QF_BV/moxi-json/vis/bcuvis32.expanded.yml	true	true	0.539202	0.6149729928001761
27	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop2-func-interl.btor.expanded.yml	true	true	0.545063	6.261237300932407
28	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-func-interl.btor.expanded.yml	false	false	0.5544209999999999	0.542472817003727
29	benchmarks/QF_BV/moxi-json/invgen/nest-if8.c.expanded.yml	false	false	0.578847	4.8685845620930195
30	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop3-func-interl.btor.expanded.yml	true	true	0.582503	7.205649124458432
31	benchmarks/QF_BV/moxi-json/beem/resistance.1.prop1-func-interl.btor.expanded.yml	true	true	0.584464	5.299082960933447
32	benchmarks/QF_BV/moxi-json/beem/production_cell.1.prop1-back-serstep.btor.expanded.yml	false	false	0.588338	0.6047563971951604
33	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-func-interl.btor.expanded.yml	false	false	0.592299	1.7898952150717378
34	benchmarks/QF_BV/moxi-json/vis/spinner32.expanded.yml	false	false	0.616842	1.9572281017899513
35	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop2-func-interl.btor.expanded.yml	true	true	0.636291	4.425321434624493
36	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop3-func-interl.btor.expanded.yml	true	true	0.6539	1.8573211273178458
37	benchmarks/QF_BV/moxi-json/beem/production_cell.3.prop1-back-serstep.btor.expanded.yml	false	false	0.686164	4.498538044281304
38	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-back-serstep.btor.expanded.yml	false	false	0.767501	14.176967521198094
39	benchmarks/QF_BV/moxi-json/invgen/MADWiFi-encode_ie_ok.c.expanded.yml	false	false	0.789343	8.082164382562041
40	benchmarks/QF_BV/moxi-json/beem/production_cell.5.prop1-back-serstep.btor.expanded.yml	false	false	0.817217	3.181396215222776
41	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl1.cil.expanded.yml	false	false	0.830837	0.8812316302210093
42	benchmarks/QF_BV/moxi-json/invgen/SpamAssassin-loop.c.expanded.yml	false	false	0.963684	6.141979346983135
43	benchmarks/QF_BV/moxi-json/invgen/apache-get-tag.c.expanded.yml	true	true	1.040993	18.293964269571006
44	benchmarks/QF_BV/moxi-json/vis/vMiim_p2.expanded.yml	false	false	1.060351	2.40814939327538
45	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-func-interl.btor.expanded.yml	false	false	1.095295	6.541656765155494
46	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p2.expanded.yml	true	true	1.096159	1.1025762250646949
47	benchmarks/QF_BV/moxi-json/vcegar/pj_icu_icctl_p1.expanded.yml	true	true	1.099285	1.1097851134836674
48	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-back-serstep.btor.expanded.yml	false	false	1.116827	14.901544591411948
49	benchmarks/QF_BV/moxi-json/vcegar/sdlx_control.expanded.yml	false	false	1.158031	1.1886669034138322
50	benchmarks/QF_BV/moxi-json/beem/production_cell.6.prop1-back-serstep.btor.expanded.yml	false	false	1.175038	1.1942406315356493
51	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl2.cil.expanded.yml	false	false	1.30727	1.315703802742064
52	benchmarks/QF_BV/moxi-json/invgen/nested8.c.expanded.yml	false	false	1.388703	11.10884021408856
53	benchmarks/QF_BV/moxi-json/invgen/id_build.c.expanded.yml	true	true	1.404168	20.215228520333767
54	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-back-serstep.btor.expanded.yml	false	false	1.408505	8.560940849594772
55	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-back-serstep.btor.expanded.yml	false	false	1.459982	1.4793508779257536
56	benchmarks/QF_BV/moxi-json/invgen/nest-if7.c.expanded.yml	true	true	1.476587	4.667431472800672
57	benchmarks/QF_BV/moxi-json/invgen/nested9.c.expanded.yml	false	false	1.518638	8.343586349859834
58	benchmarks/QF_BV/moxi-json/svcomp/modulus_safe.c.expanded.yml	true	true	1.631665	1.6671034395694733
59	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-back-serstep.btor.expanded.yml	false	false	1.644756	2.857268347404897
60	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-back-serstep.btor.expanded.yml	false	false	1.907838	1.9320906177163124
61	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-back-serstep.btor.expanded.yml	false	false	1.975757	3.175580966286361
62	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-back-serstep.btor.expanded.yml	false	false	1.988829	2.017563324421644
63	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-back-serstep.btor.expanded.yml	false	false	1.995241	3.181205960921943
64	benchmarks/QF_BV/moxi-json/beem/resistance.2.prop1-back-serstep.btor.expanded.yml	false	false	1.999201	2.0162263000383973
65	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-back-serstep.btor.expanded.yml	false	false	2.016533	5.188278992660344
66	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-back-serstep.btor.expanded.yml	false	false	2.124205	4.219554394483566
67	benchmarks/QF_BV/moxi-json/invgen/svd4.c.expanded.yml	false	false	2.136548	7.361143325455487
68	benchmarks/QF_BV/moxi-json/beem/protocols.1.prop1-func-interl.btor.expanded.yml	false	false	2.178997	2.251739219762385
69	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-back-serstep.btor.expanded.yml	false	false	2.3463	6.270381603389978
70	benchmarks/QF_BV/moxi-json/invgen/apache-escape-absolute.c.expanded.yml	true	true	2.510199	12.399763048626482
71	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-back-serstep.btor.expanded.yml	false	false	2.514393	3.5748771522194147
72	benchmarks/QF_BV/moxi-json/beem/protocols.2.prop1-func-interl.btor.expanded.yml	false	false	2.667851	5.098289852961898
73	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-back-serstep.btor.expanded.yml	false	false	2.910983	2.9520994955673814
74	benchmarks/QF_BV/moxi-json/invgen/nested7.c.expanded.yml	false	false	3.128737	11.332412037998438
75	benchmarks/QF_BV/moxi-json/beem/protocols.5.prop1-func-interl.btor.expanded.yml	false	false	3.16211	5.973853738047183
76	benchmarks/QF_BV/moxi-json/beem/protocols.4.prop1-func-interl.btor.expanded.yml	false	false	3.174342	3.19813837390393
77	benchmarks/QF_BV/moxi-json/beem/protocols.3.prop1-func-interl.btor.expanded.yml	false	false	3.195288	3.241278733126819
78	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_1_safe.c.expanded.yml	true	true	3.372158	3.4051640536636114
79	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-back-serstep.btor.expanded.yml	false	false	3.727347	3.793490189127624
80	benchmarks/QF_BV/moxi-json/invgen/svd-some-loop.c.expanded.yml	false	false	3.884955	6.269147734157741
81	benchmarks/QF_BV/moxi-json/invgen/svd1.c.expanded.yml	false	false	3.906694	7.468924558721483
82	benchmarks/QF_BV/moxi-json/beem/iprotocol.1.prop1-func-interl.btor.expanded.yml	false	false	3.939222	7.111907192505896
83	benchmarks/QF_BV/moxi-json/svcomp/kbfiltr_simpl2_BUG.cil.expanded.yml	false	false	4.059325	4.069253136403859
84	benchmarks/QF_BV/moxi-json/beem/iprotocol.2.prop1-func-interl.btor.expanded.yml	false	false	4.079843	4.130334933288395
85	benchmarks/QF_BV/moxi-json/svcomp/num_conversion_2_safe.c.expanded.yml	true	true	4.10552	4.136566844768822
86	benchmarks/QF_BV/moxi-json/beem/iprotocol.3.prop1-func-interl.btor.expanded.yml	false	false	4.457832	4.527776183560491
87	benchmarks/QF_BV/moxi-json/beem/iprotocol.4.prop1-func-interl.btor.expanded.yml	false	false	4.766254	4.820586945861578
88	benchmarks/QF_BV/moxi-json/beem/leader_filters.6.prop1-back-serstep.btor.expanded.yml	false	false	4.94007	4.99100008700043
89	benchmarks/QF_BV/moxi-json/beem/iprotocol.6.prop1-func-interl.btor.expanded.yml	false	false	5.358847	5.427145879715681
90	benchmarks/QF_BV/moxi-json/beem/iprotocol.5.prop1-func-interl.btor.expanded.yml	false	false	5.397703	6.525215020403266
91	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-1.expanded.yml	true	true	5.746653	5.7917151572182775
92	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-back-serstep.btor.expanded.yml	false	false	6.048787	6.134465112350881
93	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-back-serstep.btor.expanded.yml	false	false	6.282542	6.3063716078177094
94	benchmarks/QF_BV/moxi-json/beem/iprotocol.7.prop1-func-interl.btor.expanded.yml	false	false	6.631527	6.710363565944135
95	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-back-serstep.btor.expanded.yml	false	false	6.738402	8.793476324528456
96	benchmarks/QF_BV/moxi-json/beem/krebs.1.prop1-back-serstep.btor.expanded.yml	false	false	7.061218	8.163660963065922
97	benchmarks/QF_BV/moxi-json/software/simple_array_inversion-2.expanded.yml	true	true	9.088473	10.423981548286974
98	benchmarks/QF_BV/moxi-json/beem/adding.1.prop1-func-interl.btor.expanded.yml	false	false	9.779316	14.370844480581582
99	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_2_BUG.cil.expanded.yml	false	false	10.386224	10.398421237245202
100	benchmarks/QF_BV/moxi-json/svcomp/s3_srvr_1_BUG.cil.expanded.yml	false	false	11.092341	11.10449746903032
101	benchmarks/QF_BV/moxi-json/beem/anderson.1.prop1-func-interl.btor.expanded.yml	false	false	11.8033	17.653365324251354
102	benchmarks/QF_BV/moxi-json/svcomp/soft_float_4_safe.c.cil.c.expanded.yml	true	true	13.748126	13.782778644934297
103	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-back-serstep.btor.expanded.yml	false	false	14.073435	42.18706385139376
104	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-back-serstep.btor.expanded.yml	false	false	17.399292	17.430066629312932
105	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-back-serstep.btor.expanded.yml	false	false	18.25024	24.042549236677587
106	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-back-serstep.btor.expanded.yml	false	false	19.343931	64.31539655197412
107	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_BUG.cil.expanded.yml	false	false	19.552979	19.58774370420724
108	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_BUG.cil.expanded.yml	false	false	19.749503	19.76754260249436
109	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4_BUG.cil.expanded.yml	false	false	19.971318	19.997933979146183
110	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_BUG.cil.expanded.yml	false	false	20.355982	20.399402832612395
111	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-back-serstep.btor.expanded.yml	false	false	21.624541	21.6500934176147
112	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_unsafe.BV.c.cil.c.expanded.yml	false	false	25.62357	25.654262725263834
113	benchmarks/QF_BV/moxi-json/beem/lamport.2.prop1-back-serstep.btor.expanded.yml	false	false	25.669875	26.763712229207158
114	benchmarks/QF_BV/moxi-json/software/bubblesort_init-1.expanded.yml	true	true	27.111605	27.24419179558754
115	benchmarks/QF_BV/moxi-json/beem/peterson.5.prop1-back-serstep.btor.expanded.yml	false	false	27.322457	42.556231391616166
116	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-back-serstep.btor.expanded.yml	false	false	30.367281	73.4164107767865
117	benchmarks/QF_BV/moxi-json/software/bubblesort-1.expanded.yml	true	true	30.491673	37.23550629429519
118	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3.cil.expanded.yml	true	true	38.059291	38.11775972507894
119	benchmarks/QF_BV/moxi-json/beem/collision.2.prop1-func-interl.btor.expanded.yml	false	false	38.092777	43.455081338994205
120	benchmarks/QF_BV/moxi-json/beem/elevator_planning.3.prop1-func-interl.btor.expanded.yml	false	false	38.246581	79.18148960731924
121	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1.cil.expanded.yml	true	true	38.369115	38.422640381380916
122	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-back-serstep.btor.expanded.yml	false	false	38.373293	48.81583719328046
123	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_4.cil.expanded.yml	true	true	38.41444	38.45971079543233
124	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2.cil.expanded.yml	true	true	38.473452	38.54696792084724
125	benchmarks/QF_BV/moxi-json/beem/lann.7.prop1-back-serstep.btor.expanded.yml	false	false	38.941847	38.95925865229219
126	benchmarks/QF_BV/moxi-json/beem/fischer.2.prop1-func-interl.btor.expanded.yml	false	false	39.723246	61.468524663709104
127	benchmarks/QF_BV/moxi-json/beem/anderson.3.prop1-func-interl.btor.expanded.yml	false	false	43.241073	48.36943099182099
128	benchmarks/QF_BV/moxi-json/beem/bakery.2.prop1-func-interl.btor.expanded.yml	false	false	45.944524	47.77593165449798
129	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.2.prop1-func-interl.btor.expanded.yml	false	false	46.809114	64.58013741485775
130	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-back-serstep.btor.expanded.yml	false	false	48.541967	54.34547393210232
131	benchmarks/QF_BV/moxi-json/beem/lamport.6.prop1-back-serstep.btor.expanded.yml	false	false	48.815225	48.93415648024529
132	benchmarks/QF_BV/moxi-json/beem/lann.1.prop1-func-interl.btor.expanded.yml	false	false	49.536991	49.60582695621997
133	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_1_unsafe.BV.c.cil.c.expanded.yml	false	false	51.737	51.779712746851146
134	benchmarks/QF_BV/moxi-json/beem/lamport.8.prop1-back-serstep.btor.expanded.yml	false	false	53.170166	53.297959530726075
135	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-back-serstep.btor.expanded.yml	false	false	54.342934	70.88549639284611
136	benchmarks/QF_BV/moxi-json/beem/elevator_planning.1.prop1-func-interl.btor.expanded.yml	false	false	54.640206	94.72742254193872
137	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-back-serstep.btor.expanded.yml	false	false	61.27637	80.07741369400173
138	benchmarks/QF_BV/moxi-json/beem/peterson.3.prop1-func-interl.btor.expanded.yml	false	false	61.856906	79.73025664035231
139	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_3_safe.BV.c.cil.c.expanded.yml	true	true	70.469591	70.59056765586138
140	benchmarks/QF_BV/moxi-json/beem/fischer.3.prop1-func-interl.btor.expanded.yml	false	false	89.05271	102.84214837662876
141	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_unsafe.BV.c.cil.c.expanded.yml	false	false	105.765952	105.8830403611064
142	benchmarks/QF_BV/moxi-json/svcomp/s3_clnt_2_safe.BV.c.cil.c.expanded.yml	true	true	106.625521	106.72073712386191
143	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-back-serstep.btor.expanded.yml	false	false	110.153392	110.70604620035738
144	benchmarks/QF_BV/moxi-json/svcomp/gcd_1_safe.c.expanded.yml	true	true	122.603975	125.2032807180658
145	benchmarks/QF_BV/moxi-json/beem/loyd.1.prop1-func-interl.btor.expanded.yml	false	false	134.70424	134.73841000441462
146	benchmarks/QF_BV/moxi-json/software/bubblesort_init-2.expanded.yml	true	true	145.843616	148.5161559926346
147	benchmarks/QF_BV/moxi-json/beem/fischer.7.prop1-func-interl.btor.expanded.yml	false	false	153.581851	157.15460286010057
148	benchmarks/QF_BV/moxi-json/software/bubblesort-2.expanded.yml	true	true	169.860228	170.1295436900109
149	benchmarks/QF_BV/moxi-json/beem/fischer.5.prop1-func-interl.btor.expanded.yml	false	false	203.053208	205.66624102462083
150	benchmarks/QF_BV/moxi-json/beem/lann.6.prop1-func-interl.btor.expanded.yml	false	false	225.328452	225.40486060734838
151	benchmarks/QF_BV/moxi-json/beem/peterson.2.prop1-func-interl.btor.expanded.yml	false	false	247.047206	264.39078475441784
152	benchmarks/QF_BV/moxi-json/beem/adding.2.prop1-func-interl.btor.expanded.yml	false	false	308.581394	320.4456012584269
153	benchmarks/QF_BV/moxi-json/svcomp/interleave_bits_safe.c.expanded.yml	true	true	323.369822	324.98916942905635
154	benchmarks/QF_BV/moxi-json/beem/bakery.4.prop1-func-interl.btor.expanded.yml	false	false	328.113388	346.94656113069504
155	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-back-serstep.btor.expanded.yml	false	false	335.975879	383.7754897624254
156	benchmarks/QF_BV/moxi-json/beem/brp.2.prop1-func-interl.btor.expanded.yml	false	false	343.980777	362.62525366805494
157	benchmarks/QF_BV/moxi-json/beem/leader_filters.2.prop1-func-interl.btor.expanded.yml	false	false	355.733006	355.8967463094741
158	benchmarks/QF_BV/moxi-json/beem/adding.5.prop1-back-serstep.btor.expanded.yml	false	false	362.78921	365.7528747851029
159	benchmarks/QF_BV/moxi-json/beem/peterson.6.prop1-func-interl.btor.expanded.yml	false	false	394.408713	408.46993671916425
160	benchmarks/QF_BV/moxi-json/beem/brp.3.prop1-func-interl.btor.expanded.yml	false	false	403.612873	420.7186217950657
161	benchmarks/QF_BV/moxi-json/beem/krebs.2.prop1-back-serstep.btor.expanded.yml	false	false	442.302678	442.95800092164427
162	benchmarks/QF_BV/moxi-json/beem/adding.6.prop1-back-serstep.btor.expanded.yml	false	false	529.608227	535.2990837786347
163	benchmarks/QF_BV/moxi-json/beem/adding.3.prop1-back-serstep.btor.expanded.yml	false	false	547.275519	562.2080066734925
164	benchmarks/QF_BV/moxi-json/svcomp/gcd_2_safe.c.expanded.yml	true	true	633.372818	633.5024052346125
165	benchmarks/QF_BV/moxi-json/beem/adding.4.prop1-back-serstep.btor.expanded.yml	false	false	651.503948	664.4680918408558
166	benchmarks/QF_BV/moxi-json/beem/lamport.3.prop1-func-interl.btor.expanded.yml	false	false	654.56914	655.0850051641464
167	benchmarks/QF_BV/moxi-json/beem/cyclic_scheduler.4.prop1-func-interl.btor.expanded.yml	false	false	686.270824	733.2761963419616
168	benchmarks/QF_BV/moxi-json/svcomp/gcd_3_safe.c.expanded.yml	true	true	828.875063	829.1314860396087
169	benchmarks/QF_BV/moxi-json/beem/lann.3.prop1-func-interl.btor.expanded.yml	false	false	860.443562	861.3529620729387

